Maximum likelihood estimation for disk image parameters

We present a novel technique for estimating disk parameters (the centre and the radius) from its 2D image. It is based on the maximal likelihood approach utilising both edge pixels coordinates and the image intensity gradients. We emphasise the following advantages of our likelihood model. It has closed-form formulae for parameter estimating, requiring less computational resources than iterative algorithms therefore. The likelihood model naturally distinguishes the outer and inner annulus edges. The proposed technique was evaluated on both synthetic and real data.

==> nb/4.00mm.txt <==
0 302.77449875304603 262.27210865880875 112.97793464953716 3.4740012173663932 0.14608560300000129 4
1 303.5331736312224 264.10725976448686 112.797060351652 3.469765420260415 0.12644231300000008 8
2 304.0632638078782 262.9637940946703 113.17860553195634 3.467438541164438 0.13120846500000027 18
3 301.49275242766976 264.6447289649056 113.36437459063637 3.385320503655829 0.13638071599999968 7
4 301.18466371275804 262.87542657902486 113.07999108623069 3.4564119771909207 0.1244352959999997 7
5 303.2435248352774 261.6187036569185 114.13684730934027 3.4402406730829855 0.12803875600000048 8
6 302.0620590688456 262.58050872091883 113.54879626158906 3.511965000676904 0.12535097900000025 15
7 302.33235685329515 262.7385288262364 113.90860122557432 3.4549942351648704 0.12558990399999992 11
8 302.5031015308523 260.7732893517742 113.77511485500781 3.4797674637986993 0.12588613299999984 5
9 301.5973123016329 262.96976374149614 113.39084460716126 3.4460039609352235 0.13405270099999989 15
10 301.65481469475077 260.9148179614826 113.03402331395706 3.4962776593906297 0.12597265900000032 8
11 301.44690043464453 260.8253225352165 113.08451472241516 3.4668168157389365 0.12576217400000012 5
12 302.1258963196852 262.37126488914794 113.39163183670338 3.46745047310801 0.12539022099999997 7
13 302.5448333688245 262.7562334143208 113.60060205072536 3.4330594152086316 0.12454571799999847 5
14 303.30680863309954 262.17063496381786 113.98785676184694 3.445883060433168 0.12640520299999913 5
15 303.19519168566046 263.40796184525504 113.84930002618782 3.440436873389723 0.12902004500000075 28
16 301.9033242761216 260.91575502518407 114.11063168345946 3.45609592048744 0.1247768279999999 7
17 302.7530900173188 263.4759761581572 112.91038169984094 3.5092463518147947 0.1339292289999996 20
18 303.800068982031 263.8360105933476 112.82164363170635 3.507115491732299 0.12422408299999965 6
19 302.7398829193681 264.56064149454255 113.81137499274813 3.383810913351849 0.1331794310000003 6
20 302.24191089969514 261.97449401323405 113.90144970411743 3.4126157215940127 0.14001929900000043 6
21 302.9865458092525 262.23194011242515 113.79841079284213 3.458586374337331 0.1271440419999994 10
22 304.27653400798005 263.3798141188709 112.90206477921883 3.5097986829107994 0.13993203400000098 10
23 302.05706863068883 262.4549329176791 113.70007856553453 3.5064807038386525 0.12436979599999987 5
24 302.81072335563834 262.48507011251644 113.5676542742878 3.471526560200117 0.12447589000000114 4
25 301.5920035278051 262.6791181712359 113.93682649567619 3.409839601490915 0.1277239690000016 25
26 301.91802574991493 262.33415100571784 113.87605838391386 3.4646963543637934 0.12294145899999975 4
27 303.8896742715031 262.35624977767276 113.626895441813 3.4425494332140785 0.13053181800000146 34
28 301.60387349234713 263.1789618497122 113.35867537230655 3.4246486037195494 0.1240222700000011 6
29 302.3549583624118 262.40223025823855 113.56577535184947 3.4579762033271737 0.12377787399999818 4
30 302.9045432223143 262.54870423179466 114.13974992569354 3.441058468173955 0.12987916500000196 26
31 301.83974815568956 261.3284146691026 113.65826122641373 3.4136125198592757 0.12345932599999898 5
32 302.66890393037085 262.81368831545007 113.83903779580143 3.4395128934275583 0.12751360600000083 15
33 303.0977760364919 262.8344281543675 113.37743233021388 3.42224132168183 0.1231141789999981 4
34 302.05373067007594 262.57234542991233 114.22232478976568 3.3881512727713283 0.12320270300000047 5
35 302.2088677415927 263.49455733737227 113.64811064630506 3.394699806905358 0.12412597499999833 13
36 302.6148509392699 264.4687809400292 113.05616674939775 3.450968710908714 0.1399877509999996 5
37 302.7593755023374 262.3397955878096 113.35248104809514 3.453495133935952 0.1262707919999997 20
38 302.0394468292882 262.3475915813606 113.8857796996595 3.37912162916843 0.12647542499999886 12
39 301.43784587206443 264.0902610937346 113.52246794491685 3.387712771113495 0.12881544400000067 8
40 303.3223215129647 262.1691378283842 113.35936161888671 3.4424345352850394 0.1261446190000015 7
41 301.5625531777933 263.1021770192955 113.53771185665656 3.396882911359902 0.12450487199999927 9
42 302.41204335888494 263.061929198869 113.72129599249256 3.4235970926107355 0.12753104699999795 19
43 301.3162721678836 262.4126771904481 113.5599093440361 3.3809530125356217 0.12513831600000103 11
44 300.17709934307874 263.5218025842111 113.60423055538385 3.4111589971481693 0.13160126500000047 14
45 302.57223336445253 263.2470850437306 113.53394584399234 3.4779228225011076 0.1318070690000006 15
46 301.0871921192938 263.2265027024247 114.27345861092358 3.387094078627279 0.12731309199999785 6
47 303.2478135536239 262.3549024039396 113.4432627754567 3.406777905775559 0.12676939600000026 16
48 302.90510232725615 262.56925875182253 113.99746538800788 3.4037593722853137 0.12581509099999977 11
49 301.66736798167375 261.3043296208339 113.86654646335597 3.4019930455441663 0.1241573260000024 6
50 303.2360639556823 262.85393473263406 113.58113198323478 3.426890874388824 0.1396261960000018 4
51 302.9507466388025 262.12649548664825 113.75138968152923 3.4146891707677236 0.12352855500000004 5
52 302.37291193155113 261.5094568158481 113.72028775496179 3.4204574081014996 0.12411826299999973 6
53 303.38509343709836 263.08095881438777 113.62014937079057 3.411145285852058 0.12711551499999985 10
54 303.0263133585629 261.7619940768737 113.36870926642399 3.501770752429668 0.1264170579999977 27
55 301.22494687820546 264.2422845608327 113.21487638780148 3.386506634531399 0.12501823599999895 5
56 300.7932563233995 263.54079808031184 113.27845003727529 3.399666101551567 0.1288187040000004 21
57 302.89305425118386 263.96824738432895 113.01648624080167 3.397847212818609 0.1265693600000013 4
58 301.75471717825604 262.27074413960685 113.97976702261872 3.356517218166171 0.1255084239999995 12
59 301.1110461383038 260.83276699749473 113.03202496681517 3.3975887837131213 0.12464500500000142 9
60 301.86277495761567 263.12425756900603 113.5781109638744 3.388364696412277 0.12878213199999777 6
61 301.6759985225742 263.2426243710162 113.4151799535666 3.440045754564735 0.12297700099999886 4
62 300.2672816243992 263.7295284691746 113.56350758370561 3.4111880587300596 0.12557829200000015 6
63 301.5441542398084 261.798702326391 113.43672224772638 3.425307585553579 0.12337284799999892 3
64 303.19321021672323 265.54305683443266 113.42638145979302 3.399051966513632 0.15534375900000086 12
65 302.1391460040819 262.0098407337641 113.71688294118925 3.353524204567009 0.17988252299999985 6
66 303.25246774631677 262.6959376669121 113.87688141997091 3.409948288563158 0.1331682270000023 44
67 302.69357558271287 263.0842103612964 113.75479397321408 3.3467028106462027 0.12620924500000186 16
68 301.71600628540136 262.8086028351029 112.99828279388227 3.4697093892242252 0.1291641030000008 10
69 301.7743494289632 261.94128614079125 112.92633858244083 3.42983902905557 0.14003009800000044 6
70 302.4021028258512 263.8189055176758 113.94368987186058 3.3277561952885515 0.12706141299999985 5
71 303.07009531451 261.96489638706714 113.80748405739517 3.4219510353840525 0.12728299400000154 7
72 301.38073291048147 264.5294853229218 114.20473486223786 3.3409540616036217 0.12544716500000064 4
73 302.11190158452746 262.801120648608 113.41420281700184 3.354980641550177 0.1287539879999997 5
74 302.6836842040861 262.73094346216544 113.89206992657257 3.363735876666859 0.16885893099999905 7
75 302.13862007184713 262.5406664983944 113.56036998950245 3.427153594759676 0.13177210599999967 6
76 301.65197372690204 261.55669595847274 113.47516418861285 3.42140931387216 0.12608541000000173 5
77 302.94958849777385 263.92697129357333 113.18123777980662 3.349083841800418 0.1272089610000009 5
78 302.0109977227699 262.2957291802131 113.44185749947601 3.418785323370332 0.1307379399999995 21
79 302.30871904124456 263.24659933620114 113.43525058770217 3.3074773512168516 0.12789793500000002 6
80 302.10263057675473 263.3926259342774 113.22804260464291 3.3805894777794188 0.13024592900000087 16
81 302.18987089750846 262.1758956813594 113.59842549330784 3.3814349021853385 0.1291076569999987 5
82 303.1374443137585 262.65412228220396 113.27033917975754 3.4053898600371726 0.12753518500000283 10
83 300.88085457512693 263.08536745223967 113.68406671734473 3.364273861018173 0.15666148100000044 9
84 302.65382223932 262.2449647717248 113.19134327723472 3.391691102760408 0.12936910000000168 5
85 302.7621299962623 262.54761111836325 113.54051164781914 3.3740265303500845 0.12535809199999903 7
86 302.4053591712408 262.7320869474001 113.00019230524384 3.4090928728189698 0.12354708300000183 3
87 303.16340073316314 263.43198570259216 112.91908768250202 3.402466424520299 0.12891453800000008 8
88 303.0185289907954 262.8615624332506 112.91802572454075 3.416904802224194 0.12346683299999839 8
89 301.9577276490068 263.84082216101103 112.98954096240868 3.386141146062115 0.22459462599999824 3
90 303.2109955611949 262.3523031067163 113.27752925686232 3.3899640266786184 0.14761561200000273 14
91 303.5659079395006 262.73264024393524 113.71697008449199 3.4120814779049304 0.17943278199999924 4
92 302.5316717962205 262.0112600571334 113.90497555297232 3.4020686532211104 0.1368674669999983 10
93 303.36843918184906 260.81820676707304 114.61883016698823 3.3599703059309736 0.1305871570000008 6
94 302.4918078908686 262.6868245956118 113.45415558206548 3.423165486282193 0.13661420100000043 6
95 301.42752000886605 264.07718824142245 114.14063309821178 3.3856530470748263 0.12788710399999914 8
96 302.76431589852456 261.61687586375837 113.44969169182741 3.373702547204347 0.12391902299999913 4
97 302.92205361337824 261.5142735864628 113.76228481177735 3.388357320047858 0.1269777249999997 14
98 304.1246329452201 262.3660909969857 113.24956173030564 3.409644523313237 0.1261070360000005 4
99 302.895276341413 264.62017563555537 113.46559814522462 3.4101065081650335 0.12371851900000053 3
100 301.39620369277134 263.1386619075392 113.82734673694671 3.345655802504539 0.12678431399999823 7
101 302.77806873935737 263.21281204150046 113.61626524891258 3.416276041028512 0.13187534399999734 6
102 302.1510895974962 264.1842731856009 113.72905014988655 3.38340595272617 0.1269071129999979 13
103 301.01859308532596 262.02438535198576 112.78090058933552 3.3658504183238582 0.13389806400000026 8
104 303.8269981445212 261.8895875803798 113.79871962486298 3.361346944357332 0.125473877000001 4
105 302.0988298921269 262.9644888903122 112.78534070370164 3.3839935764731157 0.1292933519999977 15
106 302.5820350241736 263.74734879452967 113.29656202566613 3.3533383586561 0.1259866020000011 7
107 301.9720288664183 262.3833695729329 113.32741000693683 3.3725145246888455 0.12730718999999624 10
108 301.34140452344417 262.47793796413004 113.80289291578336 3.3806425879646724 0.12359078300000448 4
109 302.8854272760399 262.67807794847795 114.24205539098078 3.3644452413474903 0.12527176100000048 19
110 303.4708468514063 262.63421214692937 113.52282109009631 3.4176421354600186 0.12362410699999771 6
111 301.836366000335 263.4643775241419 113.81306221279222 3.4019694996707392 0.12489592000000016 6
112 300.646980295256 264.37863017383035 113.35563049142239 3.3063767939128605 0.124514554000001 6
113 302.29681350589925 263.1374290546439 113.30782160308507 3.3977258495023253 0.12399822999999799 10
114 301.69083221735616 263.2840727831759 113.25074701328845 3.3802024965633457 0.1289537510000045 7
115 300.2148063334253 263.44239510335893 112.96768112042156 3.3524443448856336 0.12346164200000231 5
116 303.3144165619335 263.7375027833078 112.88664401141497 3.390851567786375 0.1238996169999993 4
117 303.81327820570544 261.9937579016508 113.58251826825182 3.4217025729775004 0.12683237499999933 6
118 302.980958992287 263.0267867563188 113.34046761590511 3.384997216481543 0.1701896090000048 7
119 301.2978306374624 262.8252033416594 113.31483790471054 3.3699807297065716 0.13409977700000297 8
120 303.5181642391993 262.82242057942494 113.44470554782974 3.35791739439261 0.12570517900000056 7
121 302.4320568206618 261.55437377016403 113.71122692309035 3.407854552408218 0.1311555240000004 41
122 302.1394184473523 263.53435654222284 113.99186066258252 3.3330245243372736 0.12943905799999555 21
123 302.3648122878846 263.2359244491578 113.75370339716454 3.418788513176861 0.1370549330000017 39
124 303.4391692682022 262.4073970197095 113.91097510929734 3.3210675183915845 0.16031725599999902 4
125 301.9255153255812 262.6349855383861 113.26500874690579 3.36538630348491 0.12464381799999558 8
126 302.4592839702743 262.62746417223843 113.19386488722517 3.4121562532247727 0.12522988899999632 5
127 302.5118537787654 261.6662291996267 113.3125898995082 3.438973806864218 0.12887649400000356 27
128 303.8642033753054 262.07033547849227 113.56552684258887 3.375527762014754 0.12282217200000645 4
129 302.34443767498493 262.891269945431 114.17927773302843 3.3225871646914857 0.12651886600000495 17
130 302.4707163385362 262.7671337574782 114.01074443112591 3.374047057796716 0.12709794399999907 23
131 303.4621543376916 261.9740210585648 113.22605026464211 3.345115153757631 0.12683917500000064 19
132 303.19077406141383 263.7367898143015 113.54899714236177 3.3570505896389746 0.12626445099999728 22
133 302.15498843793597 264.03422714019393 113.38327563473484 3.394298958096047 0.12611528400000083 14
134 301.96445663497377 262.2045291181588 114.25955930494194 3.379383310078189 0.1244545119999998 13
135 303.94493097497934 259.277612978906 115.25142230890974 3.369742984805026 0.13099330800000075 10
136 303.0755367096119 260.8891270613478 114.67249979861764 3.421555648895822 0.1271493810000024 7
137 303.25302448784134 262.43115457762826 112.7101125746858 3.420004932628079 0.12377450900000042 4
138 303.18818799417056 263.3748274545091 113.05306026690383 3.35588825149857 0.12739283100000165 9
139 303.25134494942455 262.1315320211907 113.74012411623826 3.3854090764664453 0.1251661280000036 13
140 303.10930971168347 262.13239260881494 113.34705050320566 3.421544422446532 0.12478821199999857 5
141 303.46698265259204 262.2919763836097 114.19994171952085 3.360440939450422 0.12358654199999819 3
142 303.20308931835535 263.19172757289493 113.66605888669882 3.3702897757169596 0.12407538099999726 8
143 303.2113287048704 262.9276290666257 113.75086183708702 3.3958242449465224 0.12461618100000038 5
144 302.34830182550706 263.12339236810675 113.85006032308772 3.3345737088307406 0.1256280680000046 4
145 302.08768139293153 262.1734380847164 113.14780300233684 3.4348882665372686 0.12486203799999629 7
146 303.6830643251789 262.44420973739636 113.40110104850075 3.4166789258051797 0.12320745299999913 4
147 302.72610661127277 262.36747114827176 113.69023895727146 3.3784109032236285 0.12566691099999616 11
148 301.55101414536443 263.6553916152882 113.79742825168441 3.3525780060873496 0.12497768500000461 13
149 302.2061757661441 262.2315081605288 113.89455500677295 3.434111185126522 0.12851676300000037 25
150 302.9528919724808 261.59957945527003 113.862658830163 3.366836901553158 0.12372510299999817 7
151 303.5710165640915 262.92021595296086 113.5603837279544 3.4462276991297895 0.12445435699999763 6
152 301.9505031780465 262.75379854056683 114.04189192356539 3.412407653805319 0.1251917819999946 7
153 303.0546619084755 263.35759616158157 113.45784886286164 3.400486200187837 0.12511633999999816 7
154 303.59516141293557 262.3915516601348 113.39683533636295 3.4208729328163257 0.1244042750000034 6
155 303.2110730337986 262.70426538623957 113.3941705930421 3.4468602237657464 0.1287683890000011 26
156 302.0752451047263 263.07682118498735 112.98221601236224 3.4258931807123014 0.12365874800000398 6
157 302.4793241112481 263.40329189343487 112.76562506820868 3.421947648314172 0.12358786200000083 6
158 302.80277501092695 262.67506991633 113.39958214012125 3.3833695170977336 0.12818752699999436 7
159 304.36770848816377 261.98522350664496 114.53669533274734 3.373736987858683 0.12861518500000102 4
160 302.95744682133363 263.10559764715225 113.75512815219768 3.365917531900858 0.12589843899999664 4
161 302.8779890343679 261.9589702165393 113.49126564313404 3.4258111374406206 0.12656474499999604 11
162 302.2740453991014 261.6862278811004 113.91860648075244 3.387861552059425 0.12531862800000226 5
163 302.38589968045903 262.4049431693146 113.28800084336342 3.4122713509315363 0.1289276499999943 16
164 303.0702088856948 262.26363959468665 113.5173253102899 3.41129721348282 0.12647191099999588 12
165 301.1990314497482 261.03915927981427 113.61289160564608 3.473312332970454 0.19370724999999567 13
166 300.49769868199985 262.7994744105494 113.60057861635498 3.399425448190714 0.16768119099999979 9
167 302.4711730733039 263.1630087315652 113.6228691072683 3.3730722130092383 0.14142334199999596 12
168 301.0775949415934 261.76492770834665 113.17556742935882 3.4642322756755712 0.1528720270000008 24
169 303.06527065343596 263.0931416985398 113.3355217181587 3.4418895416973263 0.14350798399999576 10
170 301.19578319236575 262.61762176805047 113.73175695423679 3.4314484806987333 0.12326564700000375 6
171 301.50228250547707 264.4284784511068 113.23395849111938 3.4362178764005495 0.1292694640000036 6
172 302.58562454049536 263.37945074853013 114.0448395816486 3.366995598752418 0.12429668500000446 4
173 302.82848393600005 262.6561977860585 113.43479719588206 3.417847476045793 0.12576320300000532 12
174 301.7704713802314 262.68565438904807 113.22942680067972 3.4010830717898175 0.1231016869999948 6
175 302.1909508480254 264.375508186784 112.7816020604325 3.43373152315237 0.12709797600000172 26
176 301.61469162513663 264.16486551775245 113.9421437150989 3.4365535674058867 0.123137002 6
177 302.4758015854582 261.7506253380549 113.57014517372615 3.3888552495379543 0.12431277499999993 6
178 301.4051779675476 263.87763518422616 113.33788917452212 3.4084596686293116 0.12288368499999791 4
179 302.5643978767682 262.0995440979129 113.70651087160924 3.4373165292219636 0.1259225339999972 9
180 302.5329452678892 265.2241135087828 113.36804939302652 3.404531559880751 0.12455591100000163 9
181 300.9271422986778 263.7334650445164 113.4516295154805 3.4221670675412352 0.12313970799999652 9
182 303.7947227643497 262.6071207474889 113.75453669818141 3.439539918955977 0.12586775099999414 25
183 303.14289672644173 263.9002948221967 113.63237756155385 3.3847551687961177 0.12223590100000337 4
184 303.0837464991974 262.6766290435848 113.7627962916731 3.468814536039504 0.125400661999997 9
185 303.4125001141173 261.9592026451489 113.48628869523779 3.421464117599001 0.12984684100000266 7
186 299.94350675300126 263.3890610770041 113.2197245135644 3.4215998455161976 0.13243365699999998 8
187 303.0407321935749 261.87647926337615 113.66061506488572 3.4158851907691394 0.12510311099999427 9
188 301.71383997260796 262.52910253711434 113.64519877773151 3.4118728703222576 0.12782300899999655 6
189 303.14383373006604 262.50354191395286 113.34853243178937 3.362707196047581 0.12706730800000088 14
190 300.39530549489604 263.1747415906571 114.14846170890559 3.490213835178941 0.1237115989999964 10
191 302.8078326246867 263.0198797138319 113.23622239609091 3.4513019191522316 0.12575293100000096 14
192 302.5144171787051 262.6849685007735 112.86400305054555 3.4809050520927003 0.12361311600000136 6
193 303.0628081334078 264.8272947483852 113.70160439786284 3.4057141413380463 0.12645394899999474 17
194 302.5849056834631 263.194868351745 113.53239827348011 3.4670194420779348 0.12773845200000267 28
195 301.509166325612 261.2190643544518 113.22049461676664 3.395868663600109 0.12896484200000202 12
196 302.5465507932917 262.1146675157521 113.77508742177837 3.4332240393104962 0.1241472150000007 9
197 302.59430252683 262.49756503546155 113.07812886171865 3.551210931876946 0.12926982400000497 9
198 303.1842051462233 262.4947853798931 113.360577383278 3.433506417714612 0.13836415300000482 8
199 303.183828876269 262.43220290473437 114.00896977860543 3.4655810312055477 0.1357048919999997 16
200 300.4145910610249 263.12232929266685 112.88414469093347 3.4874773303615467 0.13151721899999558 10
201 302.31038946114745 261.6965646144101 113.70905625695916 3.4651343957643554 0.12822890199999648 4
202 300.72756235869826 264.6255413017724 113.34482219610445 3.420141640145494 0.12517113399999857 5
203 302.60033724249985 263.2486335730079 113.59532733677138 3.453052000810253 0.13697751899999844 8
204 302.34868015761464 262.54799569796245 113.56881010593251 3.4859691656301695 0.14215755799999386 6
205 302.4880956319914 261.75549793836564 114.23508043935195 3.418175043281983 0.1440128119999997 7
206 302.85495380809414 262.1127635303516 113.45335268490015 3.4724835207533573 0.1307633229999965 4
207 301.6750992661209 261.7305912131986 113.1807012363152 3.4502967038614556 0.12545224600000182 11
208 301.43112833376944 264.74061094456505 113.51136741116218 3.429300623068441 0.14979910600000323 6
209 301.9743859717476 261.66178775823164 113.33922479962968 3.45567483050099 0.15502641599999833 5
210 303.536918899018 262.44745791455125 113.48616689230886 3.442769000243365 0.13235719600000095 4
211 302.70037668860795 264.6818640240268 113.34359128132715 3.442565066198749 0.12932660699999587 6
212 302.27644798054206 264.4624175831838 112.39790680110077 3.442909084560636 0.13159249699999975 21
213 302.11208443986646 262.2712473599821 113.53133427811993 3.502059074615841 0.12546612799999934 3
214 301.4741425792838 262.6103301303554 113.40739998680534 3.449877991527655 0.12690582100000114 18
215 302.49233669762685 263.36857325183377 112.9107542420519 3.458657181445675 0.12551151499999946 4
216 302.3094793426461 261.37782460891486 114.04222067137337 3.46087655571595 0.13134161800000044 18
217 300.90282703800136 261.06791970491696 113.11741770452377 3.549450656261998 0.12582720200000352 4
218 302.7208705954727 262.83737672351754 114.42458603900619 3.4510005308135248 0.13487321200000224 5
219 303.2947468607706 262.42031483229243 113.76307924026423 3.516942646910724 0.12459832900000123 6
220 301.6487815282583 262.7915110656226 113.29549185422674 3.4346534932348005 0.12803544100000153 6
221 302.5368566394895 261.9802065703661 113.2245787976516 3.44091630230062 0.12684992599999845 9
222 303.213834919819 262.5437660435772 113.67881569019663 3.5287216746426653 0.12338106700000395 4
223 302.5295285716355 262.25835292268056 113.78654120255935 3.456222291095352 0.12412052199999835 6
224 302.11552669879734 261.9625712629409 113.03872943490784 3.549034647756355 0.1409416519999951 13
225 301.70733201223123 263.90506357316536 113.70558171232902 3.439263005905527 0.12728548300000142 8
226 302.22509446915717 262.1501372655022 113.55218597750167 3.526821232222041 0.12668671499999817 5
227 303.329026956609 262.02581638145097 114.0502104540169 3.4763010041373352 0.12510218699999598 5
228 301.5964511866775 262.1186348831133 112.77204143311623 3.4818219737782132 0.12738155500000659 7
229 302.55619118983185 263.1229331911006 114.31081735468118 3.40143518189297 0.134027298999996 10
230 302.8625696717486 263.6176074158122 113.03012595236798 3.4885337222603003 0.12450110700000039 4
231 303.4345383215516 262.8139707060454 114.33780839793455 3.4455263464224797 0.1348640359999962 10
232 303.23297946073154 261.56833662138496 114.38523041507244 3.4538720119676523 0.12755962700000367 21
233 302.60977689351927 263.5924363304051 113.88693996799117 3.406829168235368 0.126316580000001 11
234 302.45824146144247 262.6475813982048 114.18358248953692 3.3908889255399215 0.12816573500000317 13
235 301.99206513433336 262.23867930783496 113.82067788261705 3.453301729671321 0.13499233599999627 41
236 302.7002734906819 262.73097142552297 113.39592665064524 3.4973274909051497 0.12492522699999853 12
237 302.80756284008993 262.71999927406574 113.12957682826324 3.4786186175641194 0.12633467700000267 16
238 301.4057954002562 261.1834710071287 113.50491799209887 3.4999179905006566 0.12308153400000066 6
239 302.3641335253519 263.591479821653 113.46168547797528 3.4943325783575347 0.1383338989999956 5
240 301.78006590541145 263.6829384323112 113.59403428995972 3.477869709679468 0.12524453099999988 6
241 301.67022723049706 261.87846438789495 113.39590306940983 3.443170087413057 0.12744146400000034 6
242 301.6864331420271 262.9100849695102 112.75824761651525 3.4872549041441117 0.12696388100000178 22
243 304.0790862766454 264.0478265205072 112.65448541794485 3.4490895192066997 0.12626907300000312 21
244 302.2468849664994 262.1438035783267 113.82811439923992 3.5081639633094452 0.12517137300000059 16
245 302.25722714955896 264.4059031878564 113.30279564987724 3.4580435918206294 0.12568818199999754 9
246 301.06826480864567 262.43924116756307 112.57194521705556 3.484847458838532 0.12341214099999576 4
247 301.7637390376701 262.29884819971187 113.2153666609242 3.4776243023603994 0.12357196899999678 5
248 303.5956666439973 262.9320349002233 114.30564584919152 3.4908307968975105 0.12474876999999651 11
249 302.0262635407143 261.3075852491711 114.2882576121924 3.453197475195444 0.1240524240000056 5
250 302.1497192965776 262.30594884570263 113.8378394835432 3.4129563278126613 0.1227910420000029 7
251 304.12525862777545 262.00350983957003 114.05552654289143 3.45965565581119 0.12425343400000344 4
252 302.45701496687514 263.412057236283 113.53045586306284 3.4844196950887016 0.12460104700000585 5
253 300.94407495211703 263.3640451499263 113.5292277872673 3.4562337368405194 0.12448689800000068 5
254 302.15233216671203 262.70790362326693 113.81147891741253 3.5001097384878825 0.1244111150000009 9
255 303.9212422703254 262.83708168368923 113.3888021684489 3.4553139515835967 0.12421110800000434 7
256 302.5602040772154 263.19400697289655 113.4776265645702 3.46755532360343 0.12370186799999772 10
257 300.7412635911121 263.0293277552778 113.96655621303367 3.4744194538242117 0.12560990799999416 19
258 303.1545397238027 263.1321912442104 113.02712638269348 3.484516890598098 0.12452803899999765 10
259 301.4073815047842 263.2426362819816 113.89631179172974 3.4661226018658464 0.12481556000000182 8
260 300.76957406025485 263.80100934123374 113.93646708339404 3.412612679663879 0.12872759799999756 9
261 303.8151153978251 259.88572068304217 114.8361768664104 3.496292465046185 0.12187766299999936 4
262 304.1787458526099 261.21656874688205 114.44012113273722 3.4430832626715313 0.1305404639999992 5
263 301.80157672709225 262.8224214798245 113.48649490583887 3.4985878464595817 0.12446022200000328 13
264 302.3170313232413 262.6137948261356 113.52262674860246 3.4732329028194053 0.12518260499999911 9
265 301.4551133871944 263.45865966073666 113.6071061380863 3.4109615080134845 0.12387330899999682 8
266 302.29616246973296 263.55995113157354 114.27983767322866 3.407628134688531 0.12471370299999762 11
267 302.11609459770216 263.14600668178383 113.41969699687155 3.431545098961188 0.12232287199999803 5
268 304.079014991079 261.87060862806874 113.23633954145208 3.479837720157394 0.12387766199999817 5
269 304.14692397162764 263.4957954324068 112.9955813993163 3.4393712852892264 0.12495289199999604 8
270 301.8185093606662 261.717329823729 113.39412615289963 3.5007608973430746 0.12507501700000034 14
271 303.6317786453401 263.368825388998 113.22860087681799 3.467517078694516 0.1269146550000002 4
272 303.1391060946946 263.1885185461127 113.27205566835397 3.415769916276078 0.12319564399999905 5
273 302.4728527229379 262.62713790577715 113.75784017685316 3.4164583197777767 0.12509844899999933 19
274 304.64172013502224 263.27019602259236 112.96630871073394 3.471185312775194 0.12321649200000451 4
275 300.2735826735129 263.5267284393712 113.38523277748155 3.476858348355181 0.13124273600000436 6
276 302.8366205659914 263.3736513122325 113.25603553471846 3.456804244623388 0.1238772070000067 5
277 303.56078676036697 263.54912151600905 114.06304202429918 3.4157230488011607 0.12311006500000587 7
278 302.2216468375863 263.90986246981413 113.91160960349224 3.404920925946206 0.12516904699999998 14
279 303.34434437793743 262.4262480597017 113.95080436857525 3.3972948313738076 0.12388915299999326 5
280 303.5542169528777 262.4423718192562 113.09259161339492 3.495456215918763 0.12826162000000352 5
281 303.240174976371 261.9756065035953 113.13880807194558 3.458940750934491 0.12329661899998712 7
282 304.15197416274077 262.1299012297227 113.88372119142103 3.44984186107995 0.12607775100001106 5
283 301.3694305413985 262.3274674885243 113.63236244468843 3.4379779587846926 0.12244812299999808 5
284 302.7487664650594 260.95238801486926 114.32775055126352 3.4844785028468386 0.12659481500000425 18
285 302.3680133430558 262.3338356368338 113.32475968663084 3.4889612372486116 0.12358303099999546 5
286 301.50739880581676 263.81137394596556 113.8829657334602 3.3949878721155313 0.12940851699998746 23
287 302.94655063237343 263.3742115006592 113.39123057057057 3.436895416745276 0.1235989880000119 7
288 303.8572526540973 264.6916888103637 113.00356240328202 3.434088414257063 0.12376579200000037 12
289 302.05201587986244 261.4840396812071 113.49996192341517 3.463715655538219 0.12510137900000018 14
290 302.40476196291996 264.2605834914851 113.65411376557705 3.40466348284644 0.12494455300000595 5
291 302.6114315062427 262.1381707543449 113.51617204967903 3.4373907931177663 0.12339809399999524 9
292 302.14717516840074 262.64272960230795 113.65107060838751 3.427593576948086 0.12349049000000889 5
293 302.3306458202786 262.61755771827717 113.08776720386298 3.4503217858894883 0.12577221900001234 8
294 303.29177713965686 262.4444060326339 114.36196372490248 3.4201004209776324 0.1255225880000097 12
295 303.1520542728876 262.7708303632386 113.33141183560647 3.4650909023547345 0.12327150000000131 8
296 303.4255917237712 262.7091887535879 113.43281648547982 3.510633578438389 0.12821413000000348 30
297 302.93893240953594 262.70370576751833 113.74404179756505 3.454274592637721 0.12521481899999287 18
298 301.50652093827506 263.9639795507233 114.22169027344988 3.433337199058294 0.12423047000000054 8
299 301.02796650389297 263.19070626403794 113.36008911864053 3.4546985639400942 0.12331619399999738 7
300 302.92204518743193 261.7974225674502 113.68334974425144 3.441006987803197 0.12333544099999472 4
301 302.7457651022571 262.0602364599771 113.3931682160619 3.444574537370712 0.12310468800001217 5
302 301.7691018065056 261.11474611535954 113.96861384331778 3.460375533628679 0.12535818199999937 13
303 303.80799999157597 263.7767542967873 113.2171220898123 3.4339385470791 0.1277759900000035 28
304 303.8415117064183 262.8284585909723 113.33134293651128 3.4578104466800403 0.12328825400000198 6
305 301.85534197514147 262.030540486869 113.21627085086399 3.4513783451622833 0.12407286399999862 9
306 303.2049290373165 262.5200172467861 114.15793295180613 3.4093338862965332 0.12423174900000333 6
307 302.80374595985126 261.0633632341691 114.1646288443145 3.4093104801879153 0.12267661399999952 6
308 302.3192031744978 261.8438363729277 113.67831806580669 3.4498538934282386 0.12682467700000188 19
309 301.87941254732874 263.3621806012193 113.18826057555519 3.4771100056557285 0.12362016400000186 7
310 301.5784802844518 262.77320897600396 112.31460317707358 3.429401450621402 0.12542032200001074 8
311 301.8847849731502 263.6630876327136 113.21859247076193 3.39737785617072 0.12392082299999174 4
312 302.37687903453855 262.7635567114983 113.41015646357646 3.439431658302539 0.12376968700000646 6
313 303.2917728038301 262.091207447043 113.4176025149751 3.465054628810909 0.12374905699999772 4
314 303.1013695579019 261.62948298871186 114.58037602890423 3.4070012706091686 0.12308427899999685 7
315 301.71732277185714 263.09750616852097 113.30542255387326 3.441629634459567 0.12234012299998653 5
316 304.4057521531248 263.275642687899 112.23063915588274 3.4504827176141455 0.12445825800000421 7
317 301.387516208752 263.352799195478 113.04028462124779 3.482711605630889 0.12325344699999619 6
318 301.19509568590337 263.76592526625905 113.6340831729048 3.4067211186939135 0.12295299499999146 5
319 301.3740008290541 263.3848723519867 113.58496705908718 3.3922275514760263 0.1223937769999992 5
320 303.2983980829785 263.4491719158414 113.34384991633006 3.427986503163417 0.12305341600000475 5
321 302.694217899395 263.68573006430853 113.66808724993304 3.4475233657586055 0.12317099099999496 5
322 301.56749397018285 263.13751390787735 113.64431968739285 3.408171371665993 0.12399358000000404 5
323 303.28973335359285 262.38559901894394 113.63469949439855 3.443282335707413 0.12507170300000325 16
324 302.02809008645175 262.4285768578877 113.29526771542162 3.394631423089562 0.1253122420000068 7
325 303.547697826105 263.1605829241869 113.05700809029662 3.497721686367012 0.12226481599999772 4
326 300.32110640089377 262.5393564971766 112.982995977544 3.4457411478393527 0.12459671599999922 6
327 302.57072617444544 262.48336882567594 113.25325017489637 3.4635890171638035 0.12303461300000151 4
328 302.1551242659041 263.0113653731545 113.83380514132244 3.447703249093421 0.12817474700000275 4
329 303.39250616896675 262.4890495327307 112.8692107271321 3.485273189084403 0.12317989500000692 6
330 302.54748417198044 263.6463896190755 112.82202134162017 3.4716076685531747 0.13166666499999735 14
331 303.3388412730508 262.1757828754786 113.77000051087298 3.4845407653286933 0.12347177599998815 7
332 301.7492947756049 264.08371894761865 113.28365419776578 3.3963768895306607 0.12198475699999278 4
333 301.9054025132487 262.5504054184903 113.74842315850343 3.4527745104883065 0.12491357199999698 5
334 302.69168062077966 262.99612794941595 112.9427696886548 3.453057618018948 0.12392930699999738 6
335 302.4714297097831 261.9904316507379 113.49872197023414 3.5393057022822756 0.12584433400000705 18
336 302.6676603299117 261.91770192485234 113.80643451116335 3.494761568197499 0.12438365699999565 5
337 302.38703818565693 261.82139825137835 113.41738438247013 3.4410967307606124 0.12471247399999186 10
338 302.6005238970796 262.1537414474164 113.34314909116007 3.4451203038708575 0.12494505500001196 10
339 302.777964034461 261.29643779420195 113.64097523497088 3.403779071207144 0.12369901900000002 6
340 301.9090567022089 261.57616261371885 113.2527088747187 3.5152649201100945 0.12342872099999624 8
341 302.9689124553388 264.31655568704707 113.30693068018894 3.4210685346202565 0.12262093699999355 4
342 303.3702554878723 262.7776621306212 113.92662638627854 3.4656422389317827 0.12384792899999297 11
343 301.2239549470318 263.1951995472756 113.67227157331656 3.436555785570744 0.1222661249999959 4
344 303.6208589352502 262.56576878474164 113.6549273749967 3.456084265768493 0.12273890899999174 4
345 302.4828981395811 263.04927307355746 112.87543856682687 3.473045061093608 0.12637445600000774 18
346 300.09235845574193 263.42773941898207 113.0257511486461 3.5052720517799534 0.1233086789999902 5
347 301.832040297493 263.17117997487105 113.44774382981578 3.422750911852585 0.12547594200000844 5
348 303.22725521535136 261.9283197264641 113.87995270912424 3.395845222815582 0.12484607799999026 4
349 302.3186466925948 262.4287922999205 113.500518504866 3.4007577955244823 0.12695648099999346 18
350 302.79029939690594 262.61372838595025 113.10190725685194 3.487792504927483 0.12664548899999772 18
351 301.6278316981508 263.07741337968 113.96684188240752 3.3623962148831694 0.12670726899999352 8
352 301.9952864234269 264.3631499718445 113.63121176391095 3.4162619966231085 0.123898276999995 4
353 303.12696568375844 262.6639103014899 113.8850968685869 3.4305454915150744 0.13038448000000358 9
354 302.78092225598755 262.09992798231286 113.53811590543836 3.517065342593982 0.1258034110000068 4
355 303.4488980819739 262.7343536434791 112.92406034701195 3.4492572443042864 0.12526151800000207 6
356 302.7405381152832 262.8072193937613 113.53300313833385 3.4015028875139404 0.13484215300000812 7
357 302.4322327618257 262.8841357121439 113.71349779815766 3.4276566296240913 0.1269219469999996 12
358 301.0133370983995 262.4602394656318 113.29186917345766 3.469927777291416 0.1307515569999964 6
359 302.1534760539918 262.89537081888625 113.41497574610301 3.4727114888863664 0.13113604599999462 37
360 301.18199568766124 263.90508479665345 114.53615186706384 3.4025795722952927 0.13510816599999487 5
361 301.45783325326687 261.8673018703871 113.31043198234468 3.490889974217663 0.14252342999999712 15
362 302.405525170758 263.36188636818224 113.57169705671252 3.489503032068396 0.12759972400000663 8
363 304.4764604771491 261.59691725579296 114.33945319581757 3.4580284319685615 0.12438487500000406 4
364 302.44809295986875 262.7469076725966 113.77516310190245 3.4546107747908925 0.12468576599999892 7
365 302.05833339956183 262.28188096557767 113.35720280298874 3.4571206440576914 0.12545925199999886 7
366 302.6631042494065 262.5067509990877 113.37745262482382 3.468746600388703 0.12348189399999399 6
367 302.20409709563876 262.75101062929224 113.2572409564842 3.442722236535586 0.12852168599999914 19
368 301.9540907471886 264.3524113095497 113.72154746319038 3.3922355019154766 0.12702089300000807 7
369 302.5020016671627 263.62070511969614 113.88384362552975 3.4408332348518655 0.13052330600000062 6
370 302.85463409934965 261.6544454087515 113.87496556538133 3.43763380964693 0.13415963399999953 5
371 302.35963459053653 261.26583356586735 113.94396237221852 3.4478693261956246 0.1273987789999893 5
372 301.5388477595827 263.0114476792912 113.60590693440187 3.3993816568848603 0.1691635350000098 9
373 301.83425434340717 262.50103113786764 113.69581130993163 3.4408199481987696 0.12984000199999457 24
374 301.80876077873063 263.68684791428876 113.39824205857232 3.4434837774173888 0.12520142300000714 8
375 302.82758823721144 262.9000978970445 113.4263406983614 3.467523041102709 0.14094580599999063 4
376 303.44826395860116 261.8948069715583 113.50608534175193 3.443842013544249 0.12597089700000197 16
377 302.39082916689557 262.4398289656094 113.43027989647433 3.4501550494847892 0.1258966380000004 6
378 299.537983958214 264.4635837112801 113.58955829323199 3.4295106924278125 0.1260380089999984 8
379 303.82642763071175 262.3161885515065 113.88073743422316 3.430858670991434 0.12520300500000303 7
380 303.3587990959501 262.65752260723815 113.8759931039334 3.451241815681862 0.12677136699998925 7
381 301.72642048897944 262.2497271954403 113.8597449695826 3.4391166914852227 0.1299020550000023 5
382 301.13073372202444 263.65703642533606 113.85733566794404 3.4198338379722864 0.1246619199999941 7
383 303.5621668648849 262.6541113138228 113.65256489749527 3.4725928711216913 0.12415353099999038 4
384 302.13467464892915 261.9849393722613 114.17763253186013 3.4562104526001414 0.12354764799999884 7
385 303.6498955323666 263.5519047377717 113.52554310089893 3.430186503766288 0.12461800399999845 4
386 303.61236286185124 262.9020104905781 113.87983957980852 3.426227724364465 0.12232664799999782 5
387 303.6987419468972 264.08984682457043 113.0098642363017 3.4436683777465675 0.12207749599998863 7
388 303.6120528671189 263.06818906412093 113.26162020425215 3.437618362674436 0.12584506599999656 16
389 302.81245949483883 262.74741131494824 113.49236085620069 3.4280360076853835 0.12378195900001288 5
390 301.35888142091227 262.28667740268963 112.75709200933474 3.4385622692944087 0.1249057350000129 7
391 301.63960152320107 264.3488594628687 113.8833102499658 3.4027725584299717 0.12518905400000335 4
392 303.524125268215 262.53607831186514 113.29581539230982 3.444575457623201 0.12433584800000119 8
393 302.69806829405314 262.8858853306435 113.36109348442166 3.483680418009225 0.12360212400000137 5
394 302.3904523586278 264.37380143002804 113.93997575754022 3.4329673741149724 0.12447477699998899 10
395 301.9790980519311 262.90769213320567 113.2491204263451 3.4834775691092084 0.123823668 4
396 302.84149692368965 262.8892365931922 113.09807017348949 3.439047476161973 0.12210050699999897 4
397 303.35514080574353 263.70603944361966 113.2724772941352 3.4642267617825584 0.12401698399999361 5
398 302.75021724120546 262.39494995009585 113.79280339037243 3.4740343455888896 0.12206360700000118 5
399 302.0801980254819 264.18362612818953 112.4902324295043 3.4903702710354483 0.12286294000000453 5
400 302.5768038746208 262.8903157709754 113.66222739645906 3.4808260793663086 0.12452280799999471 5
401 302.12913491872456 264.0302285353937 113.80581960367289 3.417755088069526 0.12574573099999498 12
402 302.4481299702837 261.5317473211265 114.20021000004037 3.474937702540349 0.12444951599999854 14
403 302.8990831622338 261.69405749311034 114.21164678765734 3.4759187197831105 0.12358528299999705 6
404 301.7118938095559 261.7484424551736 113.62333072267761 3.485654302856239 0.12304725899998914 9
405 303.9788370826825 262.49464880040136 113.23522717908675 3.4855278622395343 0.12525493399999732 14
406 302.4552691271078 262.2586080665171 113.84669232909637 3.4741428661934437 0.12670029299999896 13
407 302.76792922124724 263.85334362197807 113.60559327029179 3.4298196420834275 0.12374855599999535 5
408 301.7365157796982 263.72197413729157 113.69505432642033 3.4507361277545523 0.13048344400000644 5
409 303.6966241128317 263.6814202215539 113.13060222117848 3.442455549076439 0.12336645900001031 6
410 303.7825817498977 263.9217770923025 114.02163657142503 3.422087229615638 0.1312166430000019 49
411 302.5129248762503 263.2642659360408 113.5632746912211 3.4927956669982647 0.12650485000000344 9
412 302.73300867123925 261.9165627423362 113.95610045839936 3.476781017031046 0.12374381399999379 5
413 301.4185105063222 263.3785183532276 113.63223415682666 3.4558440760611115 0.12367564800000252 8
414 302.1861453451844 264.07358287691056 114.25575852383528 3.4110538995752 0.12235076599999672 5
415 302.19835075529306 260.91854415343556 114.42345534175554 3.445622749084673 0.12649838100000466 16
416 303.9160686791002 263.52591396668026 113.06769283812592 3.48739586577649 0.12319222899999716 6
417 302.2924689157866 262.207270994383 113.58171958118567 3.4691055832261553 0.12258044000000723 7
418 301.2220341607357 265.4976093962633 114.56250552745608 3.444141253668139 0.12666493700000103 9
419 303.0689792529035 262.2073480771803 113.40585312682167 3.4967957792943754 0.12283721699999717 4
420 301.7439561549698 260.93924393962595 113.3674008619487 3.5115010907842 0.1236871170000029 7
421 302.7735017692526 262.264002955717 113.77557199100023 3.506496556405053 0.13297627000000034 17
422 303.3783957603159 263.43839604035605 112.97283692475698 3.4814093716356083 0.12358370799999818 11
423 301.1280225683082 264.10397306118364 114.25420715258078 3.437153034443479 0.15543486100000337 4
424 302.7789147471351 263.27118940187074 113.10015369687925 3.4863416796202933 0.13057933199999638 10
425 301.9856123247054 262.33358646910443 113.51450942093786 3.469776741008291 0.16547462399999802 12
426 304.50985131771256 262.252160142231 114.56684991072659 3.472059195322417 0.12213319800000022 5
427 301.96743599839436 263.80519714070795 113.49083065859033 3.4699393860201484 0.12422070099999871 6
428 303.08553932801425 261.8374224762442 113.95752555981309 3.4658323325521616 0.1246068939999958 17
429 301.9213555786712 263.06070026039333 113.29753997392362 3.449441623721459 0.1232027269999918 10
430 301.6375108672036 262.33421492034864 114.33600833999712 3.448794512917511 0.12433559299999786 7
431 302.26445011356833 263.19900506491433 113.65059593821492 3.518104425628131 0.12241603799999723 5
432 302.78341296455835 262.8533730100043 112.4623706156939 3.523987017947251 0.12688923399998941 8
433 302.974799015441 262.85607933100135 113.54824105004953 3.4496011104378357 0.12305514400000561 5
434 303.0989289112513 262.1653031493271 113.09980918531613 3.520177488516271 0.12265547900000229 6
435 301.9222639502252 262.1732045983797 113.42266387479903 3.470897622365127 0.12539186899999777 6
436 302.22675885706116 262.71087912196896 113.6178050562437 3.4213162622375743 0.12237673200000643 5
437 301.3971622553874 265.0870743496089 113.6156587359994 3.4509470791452017 0.12219778799999403 6
438 302.8484063553776 262.53560340538786 113.3718758090438 3.525192720733506 0.12277832199998784 7
439 302.1840361707889 262.2721203924852 113.70641504239089 3.472100134675934 0.12383492200000035 3
440 302.5476755755026 262.353148295824 113.49901583188607 3.477130111463755 0.12233399000000134 5
441 303.30168683757336 262.0601266968473 113.14287330811557 3.5319516396960196 0.12423979400000462 8
442 302.38074320619114 263.16831313487205 113.40708492580363 3.5147284839814397 0.12352357900000754 11
443 303.57449545291064 261.5081225149102 114.32344348903348 3.447015610552804 0.12525052600000208 6
444 302.1121597271512 262.68787063864687 113.20214404327409 3.443412463873783 0.12232117400000675 5
445 301.9391031507811 264.210917216437 112.8604141743334 3.503666033414636 0.12550810800000534 16
446 303.79498235633395 262.33659223662124 113.3180906873246 3.485566759664798 0.12222237699999994 4
447 303.1455910685791 263.1145613228074 113.56757103556942 3.4785951287768753 0.12511594400000092 7
448 301.5987020941625 262.40790386723984 113.38372349324626 3.489820268168768 0.12440989199998853 12
449 302.92132978628837 262.7412852454918 113.47805108373589 3.4868215766435338 0.12362933600000758 8
450 303.7563690124466 261.4264670181718 113.57652442791279 3.5535884425874396 0.12207123299999978 4
451 301.32356130201845 264.0107083911523 113.62754152394123 3.453103347745806 0.12368863000000374 5
452 302.0933112426302 262.60831664450654 113.63352667510055 3.5301350936289126 0.12319402699999671 4
453 303.0983382831974 264.1195720506443 113.77595930345029 3.431110247859022 0.12836562399999707 21
454 300.7642260510297 263.37139268535145 114.2971863989822 3.386983897939274 0.12400439300000698 12
455 301.97992335548486 262.2978807856747 114.16750859690845 3.4626730056304336 0.12306511300000977 7
456 303.51732600952397 263.5224230039928 113.2758779338169 3.4564551447473963 0.12371246799999369 6
457 301.82400696268405 263.5038878077743 113.40200574682572 3.468071061731699 0.12338318800000536 10
458 301.7764213887276 263.58239367456935 114.2019285518866 3.4570288873888098 0.12359529500000122 4
459 304.1720851441994 262.5939610227249 113.63714484074083 3.4749542143680365 0.1254057539999991 17
460 301.98435223207815 262.78333064288904 113.16656315609839 3.526432196222135 0.1222919780000069 5
461 304.6829069851331 263.29745392311037 113.45144901359735 3.498198232295738 0.12632636800000796 13
462 302.84217805668027 262.99563764535657 113.5195524577825 3.504020120585964 0.12222963600000014 5
463 301.4480327961896 261.7893659670901 113.03805092246012 3.5124438182106172 0.12717209699999898 24
464 302.09295263351754 261.4397769840905 114.07371254542545 3.4388583521355365 0.12353901900000608 9
465 302.1780666720954 262.6726101020236 112.89499790307953 3.5510092681372036 0.1264033530000006 23
466 302.63061626696435 262.04022703855856 114.20338349913635 3.432819481384356 0.1232131869999904 5
467 303.2841576905358 263.16304023440534 113.35996220180527 3.5020053167993055 0.12406839900000932 7
468 302.12141022176 262.46532021353846 113.844499062216 3.48761971964147 0.12181314900000473 5
469 301.7758218758216 263.4280624279864 113.08909354447282 3.449051320983087 0.12434460699999761 10
470 302.8825685515782 263.4719391897453 113.63509497602135 3.3639556580300884 0.1228824300000042 5
471 302.4187028268847 261.89435031320033 113.06417180587071 3.4989767737894133 0.12220282300000918 6
472 302.8383227901737 263.16783490438434 113.34608220719714 3.466210509071342 0.12322321599999952 4
473 303.0764908830203 263.40400736488965 112.70612406558669 3.5427721340153284 0.14074957400001153 34
474 301.31688445388943 263.19897650606276 113.81634231818401 3.4660624529490516 0.13155615699999146 7
475 302.10836126305855 264.27650459553917 113.87028782395836 3.4432527928244148 0.1376892839999897 6
476 303.03813305484175 262.68489491293644 113.6522621135811 3.473861558677744 0.12815935700000125 7
477 303.03615729105024 262.70779583012524 113.06520032067826 3.489358930846863 0.13009411800000237 14
478 301.1889191390202 263.4770860370718 113.17700119038668 3.4655451999836973 0.1234974280000074 5
479 301.67518940436133 263.2717489183523 113.53537972988688 3.4569272273086464 0.1253907649999917 5
480 303.2197373158244 261.64030617966876 113.99449800090187 3.5142962465987284 0.12659370699999783 4
481 304.5878975232275 260.8503650539878 114.23438569859073 3.50429791800743 0.12740819699999406 13
482 301.599667468635 262.1380589144475 113.11336864746214 3.4838546421782564 0.12497935100000745 4
483 301.8363911011858 262.4394066068966 113.66305273975146 3.4616260936932135 0.12395992900000863 4
484 302.22639646538437 262.44497244266006 113.5777731259189 3.5222002509986634 0.1251123539999952 9
485 303.02149724414653 263.0459186924769 113.28012435417668 3.5118168256806395 0.1262676190000036 7
486 301.53765718050755 262.6530856192263 113.68897470657572 3.4409311215412615 0.12368179000000623 5
487 301.83670857410135 261.7614041547792 113.67822260743512 3.480168993849756 0.1287939329999972 6
488 302.7826274901807 263.9109589798686 113.52512812000862 3.477025952046279 0.12968657400000438 7
489 302.1747102235224 264.0539800163622 113.40233161275508 3.4890892559528948 0.12394323700000598 4
490 300.1225607596235 263.00033287020574 113.43495802963875 3.468816196843654 0.12985647399999323 7
491 302.9680100395354 261.8147768479901 114.10104298252219 3.4721069823537913 0.13364260299999842 19
492 302.1850571800125 262.16494690341887 113.33375964035197 3.4679669408057783 0.13321324700000048 16
493 303.44954621006144 263.4012687720973 113.49083838077712 3.4892984966632925 0.13421578099999465 4
494 301.80577863619664 263.83909738685753 113.5824791982183 3.4485284478542813 0.12413947000000292 6
495 302.55244718363457 262.33991661731125 113.16472425200422 3.538264029921125 0.12626223799999536 7
496 302.5921843528121 264.39027039697413 113.45895077645713 3.4411263631606968 0.12363325299999417 4
497 300.3808750315641 263.25164507585777 113.23275863978286 3.452353867088773 0.12346933999999976 4
498 303.32652630889476 262.7480570735266 114.11694573171167 3.4856176348705055 0.12352963300000397 4
499 303.54418582267925 262.6343491004964 114.04442445237532 3.4459128890045485 0.12384862999999768 8
500 302.98752577353235 261.9216784524486 113.74810378528318 3.5062714076011496 0.12234561399999677 5
501 302.42573319729945 262.2974493537001 113.8156289331758 3.4351535397664397 0.12218654000000129 5
502 303.02344789196087 261.471624466414 113.91560738218747 3.517317208499361 0.12228215499999351 7
503 301.6298374008633 262.6913834481068 113.30555155252912 3.478563787523651 0.12350606500000083 7
504 302.78952646368265 262.2886938286697 113.19731997700026 3.5196460384736312 0.12395022500000152 8
505 301.9176769390859 263.34056335809856 113.56644271533638 3.4133878665681374 0.123421368999999 6
506 304.5358934436196 262.4372324889296 113.46567381109675 3.527577428536325 0.12316070199999274 3
507 304.253882569115 264.3909967823768 112.74530629783938 3.496059529079672 0.12311139199999843 10
508 299.70908460641675 264.21425990371216 113.67885324346747 3.4277096747336233 0.12319758900000011 6
509 303.4362974490017 262.5886148055817 113.03617268204101 3.478128535992032 0.12393736999999305 9
510 304.05795355214434 261.74792653539146 113.57917293255407 3.4907135706999037 0.12537346099999525 16
511 302.5890642762989 263.2510383995535 113.54608271009285 3.4563360465810447 0.12249550299999612 6
512 302.5234910086624 262.05902385163705 113.91911595279525 3.497303353885341 0.12293230199999527 9
513 300.6469162148851 263.5241290777106 114.01179105009722 3.4427189713513897 0.12368027800000903 8
514 303.49891024398124 263.0347147914582 113.55411220778885 3.4545806386084736 0.12297318399998858 4
515 302.3298074254046 262.7472555757343 113.40958562347062 3.437791111044974 0.12292919200000085 6
516 302.6809454108254 262.6031774880263 113.31239215554514 3.5417766120019105 0.12252786000000526 4
517 303.500911799276 263.1931591152629 113.34500504331363 3.4722963256870054 0.12502706400000818 6
518 304.01700936901364 263.32696876139096 113.15244748191053 3.502227390558719 0.12224804900000663 6
519 303.6604935612483 262.94297798601366 112.68518120831656 3.509899352961737 0.12384031300000231 7
520 302.22491926131454 263.37390633986314 113.29904171715228 3.4143715587779377 0.12338628999999912 7
521 303.1243079319219 262.7830134517669 113.24847492804076 3.4685523589899914 0.12195606499999201 4
522 302.5688692083267 262.1913671946966 113.6309693692148 3.505466561485954 0.1229476099999971 4
523 303.263976896416 262.36303910524623 113.48439658179123 3.502919923280756 0.12174439400000381 4
524 302.04109830163986 262.4862167288309 113.10092392462788 3.4710820854603184 0.1235978590000002 7
525 302.8820702652415 263.1822535758685 113.30141485893101 3.4484466009415637 0.12349103699999375 6
526 302.82538564647416 262.7894149954706 113.39746847262177 3.462248573334669 0.12241607199999294 5
527 301.13030430922163 262.90646768764645 114.35077612392396 3.4360319436731963 0.12370459000000267 6
528 303.50588426122476 262.84127598237484 112.81513582588566 3.5104747301964587 0.12388056199999653 3
529 302.50472462527404 262.4253109819538 113.50834371188452 3.479021812988003 0.12422863400000494 6
530 303.85053781981134 263.40832208669246 112.36498705617113 3.55472049178296 0.12241605600000582 4
531 302.7006518321166 261.59130491290716 113.06835887240024 3.5310290574350702 0.12566959099999053 11
532 303.1930264886558 263.6967214428932 113.16514408928177 3.473915669385013 0.12369004900000391 13
533 302.4813024125819 261.45547372523436 114.17870683046624 3.482800444226108 0.12339650100000199 4
534 303.360501310498 263.5810454052831 113.27045871367392 3.540719551135485 0.1221678059999931 5
535 302.940203274544 262.5697777679697 114.10747360850577 3.494665476489651 0.12496504100001005 14
536 301.9480817183855 263.08981240982496 113.75161755520296 3.4823599617493657 0.1231550760000033 11
537 302.05897260846086 261.97887863362473 114.0213148092248 3.4792021461542735 0.12446392799999728 6
538 301.50605575244157 263.42941990335504 113.52870234645347 3.4833308578425184 0.12263924100000168 7
539 302.7781074312119 262.2239830829714 113.8231161845841 3.4920170168233042 0.12404091399999118 4
540 302.92287831793385 263.7976923730923 113.17694392238155 3.4991479666561798 0.1239943190000048 4
541 303.2982179436465 262.1370062776527 113.50591070385231 3.5160629335069093 0.133869691000001 7
542 303.71955762620166 262.483264922224 112.91039166672219 3.480882066368189 0.1252907289999996 4
543 303.36651089911845 263.81643859318143 113.45990263994877 3.4851795336941995 0.12519747499999312 9
544 302.6702405296051 262.8843197731063 114.10992723060058 3.4815297377843692 0.12552183900000102 15
545 301.96654857985516 261.55918078036063 113.86176116241009 3.4573803682772413 0.12413475700000731 4
546 303.0976749635522 262.8320825770085 112.61912197265704 3.5205573902986638 0.1243398879999944 8
547 302.42775247581227 263.0313951895035 113.7624216752937 3.488533999257132 0.12526906700000495 5
548 303.0828390192354 260.8536004618956 114.94785250479455 3.4570559766075126 0.12463991600000668 13
549 302.7912045542445 262.94037980642196 113.1242271635462 3.4559567231863157 0.12559155300000668 7
550 302.12180627575424 262.6805965611088 113.60917713966892 3.479170303336736 0.12326472600000216 6
551 302.30883853244245 262.8552174292682 113.54329446776622 3.5305331510851294 0.12253756799999849 4
552 300.8941222403723 263.517658210968 113.38013871885089 3.4669779880146367 0.12347013400000151 4
553 303.33404931588035 262.5304398177516 114.09869455905591 3.460834685190678 0.12705723399999158 18
554 300.85063213443266 264.7144306667441 114.64555479834732 3.4074307269384194 0.12524562900000547 8
555 303.1305910289583 261.95181402321145 113.96227917840373 3.474108174924666 0.1272499160000109 27
556 304.02767823763634 263.1306000375188 113.15166352707496 3.503652022509051 0.12389893599998913 4
557 303.157079339276 262.95654218431304 113.12199651214297 3.5009369026306234 0.12915782800000386 6
558 302.2576719801499 262.00256747470894 113.69641457025936 3.4462359569431538 0.12350410700000225 6
559 301.78225056817035 262.6977488587269 113.72368394617637 3.427949606895303 0.12320759600000031 9
560 303.1317225517328 264.05541761671617 113.24083727487177 3.4527030909847114 0.1265123219999964 5
561 302.0597233015414 263.6275683593581 113.28082930585212 3.4687698330743975 0.12331036399999107 5
562 302.44350602240706 263.3391734494253 113.65467764746082 3.5140181177209078 0.12442099799999085 10
563 302.62410916000954 262.31531130656265 113.47748661453952 3.497506494401176 0.12344254999999293 4
564 302.8627801623618 262.73034769418257 113.37171221477526 3.511989727672114 0.12978948800000012 37
565 300.9851657717775 263.3337598771114 113.4612735721275 3.442222210080151 0.1252488340000042 5
566 302.2247582735971 260.25642128381367 114.27288783981137 3.5036788827317813 0.12578142699999262 11
567 302.18496362823 262.91749931527784 113.42422729619112 3.4656389438835657 0.12466012800000215 8
568 301.9791792448466 262.06880107573426 113.4032408292269 3.497978405434466 0.12324400699999671 5
569 302.5315450619572 262.1396978887054 113.83978132277917 3.4576064532701736 0.12396367299999156 7
570 302.2160755866132 260.5455780714239 114.01635573276663 3.4858985986319238 0.12434464599999728 10
571 302.47598794187246 262.96614053991635 113.90530822148537 3.429980053502929 0.12760043899999118 8
572 301.60697743260226 262.29720534655655 113.64552254252304 3.513737031803597 0.12562677600000427 8
573 301.3283087090272 263.78547558140855 113.45439962165426 3.419500196687771 0.12578391600000316 7
574 301.9292871882427 263.49373176291 113.68962359296688 3.4972382100939314 0.12398175900000297 9
575 303.3278658452446 262.81730093424954 112.67922634081175 3.486880166023631 0.12375926800000059 6
576 301.7573295922184 264.0753752984952 112.97656544049022 3.46005955567843 0.12353992600000652 7
577 303.3526893713737 262.33952014979866 113.47673647074272 3.523739498342752 0.12374955699999646 6
578 303.2318004745664 262.0443338851619 114.20529592186618 3.4757091604297274 0.12515320699999677 10
579 302.10052661429904 261.8694233703452 113.7841310114442 3.462590860878894 0.12500954100001138 9
580 302.50695016620176 262.2967286297197 113.56701670862996 3.4961376168970113 0.13030294600000047 43
581 303.1766262144587 262.63472516952436 113.4433705366359 3.461162228290493 0.12429908800000078 4
582 302.4151477610584 263.6263903682664 113.57802745741702 3.454025942167737 0.12755157399999462 4
583 302.288038385094 262.1671205056822 113.13889959358525 3.485582308462401 0.1233209869999996 8
584 302.0743719646746 262.59205193638934 113.25572246562746 3.5308141180911403 0.12446966100000623 10
585 302.67356671179664 262.4717776432525 113.29097969224911 3.4896110368718545 0.12378097900000284 6
586 302.6783450907958 263.56853351183 113.36527859349128 3.5577961214612115 0.12363399600000946 7
587 303.225669603817 262.532198842324 113.30433746909213 3.5375031188472073 0.1254250799999994 13
588 301.33111351111256 263.43073888629175 113.62606456676619 3.5141439815196436 0.12339069000000791 4
589 302.8838275466634 263.1545850863985 113.15698728212446 3.4931129863032773 0.12312072200001012 5
590 302.56896769171107 262.6603901979597 113.96078499452723 3.526190332993679 0.12778551600000299 4
591 302.97853141707697 261.3626415491324 113.59640192061498 3.5159481346694887 0.12637886900000694 9
592 301.94328460817553 263.9674128406902 113.9507793563369 3.4440965058702155 0.12762486200000467 4
593 301.73264935218793 263.1987543086904 113.64205398173407 3.4542741899170872 0.12557363100000885 10
594 301.8918628494629 262.1550316801429 113.47035213578694 3.5191047748910265 0.12450139099999546 4
595 301.2139699046746 263.0950087936856 113.5835742362882 3.4658638207549677 0.1313419320000122 5
596 302.8335666928627 261.63692559668505 112.65078157603867 3.527538183374954 0.12798121400000184 6
597 301.70383370016765 262.7089034987525 113.88106076525105 3.460983333620565 0.12444091500000809 9
598 302.0897749978262 263.04428848206635 113.7321683562558 3.4576734099421707 0.1235394480000025 5
599 301.9451714516017 264.1921171497624 112.84052146497503 3.499263339034926 0.1221158859999889 5
600 302.7689127441168 262.94009780995475 113.4400919255146 3.5365621276875014 0.12465579099999502 5
601 302.4353299408893 262.8102200327481 113.33283667610382 3.4782406364424103 0.12469873000000575 10
602 302.68271367307784 262.82365830226576 113.71427566711002 3.5080476739683655 0.1254646390000005 13
603 303.0790219021431 261.97709273615504 113.89373050160337 3.481698493961385 0.12761074700000563 16
604 303.29921312205965 262.55077491749444 113.08331856876708 3.5069332510561484 0.12496896700000093 6
605 300.7942494409133 263.09175884143275 112.98006834344085 3.456298624028105 0.12988061399998685 31
606 301.3311246651284 264.44142875868823 113.64501487086298 3.5146860690112116 0.12551148699999715 6
607 302.3860733713502 261.82241143854577 113.60958693859801 3.4771194008123274 0.1244997670000032 12
608 301.734784983101 262.8122929433684 113.38628166313306 3.5071817119709374 0.12328816400000164 4
609 301.39628060915186 262.61757529153476 114.11008238649231 3.463533882504567 0.13822399200000746 70
610 301.97470984653177 264.32039996630266 113.72289557431743 3.470852693052162 0.125683302000013 8
611 301.3711031710588 262.33302233952065 113.1934463751048 3.4982146262668996 0.123826820000005 6
612 302.69338815461003 261.74133756215997 113.8484574951606 3.4571056434821603 0.12402685200000008 10
613 303.2333030167402 262.91625641086006 113.38210726706146 3.4796560465536186 0.12289674699999864 4
614 302.57110946113016 262.37387634755925 114.19067347431326 3.468631475059068 0.1267226859999937 4
615 302.79016118050646 261.8725850488562 113.47139857904435 3.5213679639422626 0.12640606600000126 3
616 301.47302278492265 263.7349466696403 113.18886589065505 3.477595946103394 0.12355992199999832 7
617 300.724346054375 262.4873274675149 112.74651964425973 3.5021670429155596 0.12349808700000153 3
618 303.11379639635925 262.8244086769579 113.07883682879164 3.458286195206639 0.12427658400000041 12
619 302.9227259306102 262.931380530609 113.47447593693269 3.5203112829850443 0.12471214599997893 11
620 303.304578927324 262.6232821420664 112.98770126209597 3.4588581944668424 0.12549826599999392 7
621 302.79877994195573 262.9340707920365 113.4099088804765 3.4780905779854976 0.12659661500001107 17
622 302.91608842673065 262.207492140684 113.08562868571978 3.4865090094078104 0.12346014799999239 7
623 302.85417840807173 265.16736068572965 113.27878920976171 3.4492018792646766 0.12331019699999501 4
624 302.39157927271117 264.2598926085043 112.90583042662001 3.508461274339648 0.1252151319999939 4
625 302.39998254518423 262.9687252439381 113.95520202433667 3.4945929686842137 0.12619443500000216 12
626 303.39873016466964 262.830186631347 113.54897962461894 3.493955664209809 0.12386003800000367 9
627 301.51420784762706 262.4817844130142 113.55956326105755 3.462594459709901 0.12404874699998913 6
628 301.27755868324937 261.6791382729889 113.87269373920009 3.522764066082868 0.12251348800000983 6
629 300.65737231626855 264.40799259358124 114.15867019913725 3.432479793106154 0.12296849800000587 5
630 303.4442828359616 263.57161185715637 113.08517153708706 3.5029416683129413 0.1262468459999866 21
631 301.58845027394847 263.35981875075856 113.15666360950675 3.429027053909316 0.12546095900000864 8
632 303.4433368714118 261.5897667112364 113.60831444819006 3.479634308007891 0.12462135500001637 6
633 301.4409115416446 262.9129482176339 113.69436283687686 3.4779092876345854 0.12773046599997429 8
634 302.1579528411404 262.93056858416196 113.74596666010278 3.4955792381088235 0.1250645439999971 10
635 301.3978488346661 263.17863536394196 113.12505541955778 3.4790266874345583 0.12364114400000403 6
636 302.77972118675683 262.68827755608686 113.49832298678916 3.4941785565890617 0.12516277299999956 6
637 302.6538231076835 262.8114209834867 113.56574100022287 3.4383127184789304 0.12329341500000623 6
638 301.98554738006 263.29243018498016 113.49614075444607 3.4295743993208765 0.12843783200000303 23
639 302.71624356234975 263.0441471055692 113.22112020323254 3.485358331087317 0.125681845999992 16
640 302.57162722357293 262.260863766353 113.6181606025284 3.4912143219747063 0.12531503400001043 14
641 301.77102374181476 262.6814891639653 113.47159361289539 3.4470241354160134 0.12413448899999935 7
642 302.9341688589792 262.7402414349762 113.36855073776822 3.4975934864371854 0.12450140699999679 13
643 304.5295724520217 264.2709417879015 112.29105869925223 3.5607193735709473 0.12699424499999168 23
644 303.4172169335658 263.6544974472933 114.06001475720598 3.490169940936741 0.12212416200000575 4
645 301.89643904975657 263.4175066423187 113.53322633080688 3.4483409383843635 0.1250757439999859 11
646 301.77964990907634 263.09680887662387 113.9451083802111 3.522706004947036 0.12335967900000355 5
647 303.86001565962846 263.39240443876406 113.09223729705559 3.4858234440907228 0.12551285899999698 11
648 301.895706762245 262.35007530182054 113.63974773312216 3.5034203845001772 0.12341920699998354 12
649 302.39970957178315 261.84075146995895 113.39860781877321 3.4741413039107782 0.12947597400000177 4
650 302.6854750133414 261.7904765378386 114.04192940510349 3.4580907078672083 0.12590994300001057 9
651 302.98607049966193 262.6522159925775 113.10767024386169 3.50841949424379 0.13519286600001124 12
652 303.1353407973222 263.09896046383886 112.96832390908006 3.4654779692620123 0.126145944000001 9
653 302.64110110571295 262.8722970424882 113.30733076693474 3.48394747051547 0.12538511699997912 10
654 303.5285832594439 262.40471350386 114.34972330803805 3.4451407521955817 0.1283692660000213 5
655 302.71360117980265 261.5921044600992 114.35313793259773 3.3911664600550355 0.12716490100001465 7
656 303.65114871038725 261.56836886018334 113.44891676181517 3.4785531307145074 0.12479217699998912 6
657 302.4336623776584 263.452233897422 113.33410272584294 3.437507715817683 0.1302988310000046 6
658 302.7951604306671 263.1673854088109 113.87907048021805 3.4336570888832476 0.12387080599998512 7
659 301.04748858693125 262.6361951617115 113.25785812488918 3.474588708247322 0.12385794499999747 6
660 303.1736984860654 262.00795980372413 113.31581933667195 3.5162797919182327 0.12537393599998836 13
661 302.63993712061813 262.6018585605916 114.11274374085676 3.4125454072079555 0.12498530399997776 5
662 301.6185204385274 263.2499688171938 113.48133471605126 3.435542142269528 0.12554711699999643 6
663 303.5691259320173 263.74863075849123 113.43655162958268 3.4740257527138296 0.12928463599999418 17
664 303.5919123579149 263.15661877794645 113.10217169569434 3.4631662592759405 0.12317155099998445 4
665 300.1409725970752 263.4280413368517 113.58770292797251 3.417020584261107 0.12694571800000176 4
666 303.0778058860605 263.82797792243065 112.81174867726443 3.5561290313855927 0.12721480999999812 9
667 303.1639978142885 263.0484324241727 113.25597649196705 3.464933258876083 0.12452150100000381 6
668 301.9455553027676 263.10510246633777 113.87839651125982 3.442462526431984 0.12603805000000534 5
669 302.55677014513736 263.02638949358374 113.65296590216124 3.4446417810888685 0.12508035399997652 14
670 302.68668255030803 262.9163408364568 112.95062656739873 3.4829217922504596 0.12380208299998685 5
671 300.7510948952848 263.10665318625144 112.82631029513367 3.446740751035625 0.12714669900000786 5
672 303.3587189880348 262.45902457605587 114.11916991360376 3.420089620025619 0.13044207500001903 20
673 302.4186383973178 261.94508552966926 113.69830699915784 3.470916171077373 0.13367179399998008 9
674 302.57413051364694 262.73518442692176 114.16406590615586 3.419789307800176 0.12602519000000711 5
675 302.40126530158375 264.6543158015918 113.57374571176489 3.3795451221154087 0.12435301200000026 6
676 303.69438392729495 263.35793500375786 113.29311485320798 3.4376899345717886 0.12460278800000424 4
677 302.3306147607781 262.2244165299741 113.74907324332112 3.421067883607931 0.12533457200001408 12
678 303.3110269628659 262.3197175203765 114.08556329764998 3.4291583415253 0.13108583199999657 4
679 300.9003631010447 262.9851454258455 114.00827231735094 3.430995576884729 0.12710454000000482 8
680 302.2277908764694 263.99485005635046 113.81646807290085 3.415657717233506 0.12548535399997718 14
681 301.4322706104328 264.4142565852109 113.66650844237414 3.42364163626748 0.12560715399999367 6
682 302.76022824923336 263.236729227966 113.06387726217959 3.454205765628234 0.12394442799998728 5
683 302.3776665976913 261.8060895643456 113.45838549844359 3.435728418021207 0.12766338299999802 26
684 303.06070661771855 262.0442452417833 113.52112677468293 3.456953949159938 0.12699170300001583 9
685 302.25219519821735 263.2743852823557 113.89043924595782 3.3668070323632975 0.1243656949999945 12
686 302.7690785749866 263.52959177526844 113.50385408093288 3.435741810950556 0.12536226299999953 9
687 301.60729064172756 262.3065232505563 113.36045761944969 3.470924998965153 0.12383912099997474 9
688 302.4777588925301 262.9644839009011 113.89632471721195 3.459736384925362 0.1253545689999953 5
689 303.0316238220414 260.833816715645 113.90930016939282 3.4509812409284892 0.136267786000019 11
690 300.8092848796478 262.625004930605 113.17803104506845 3.3930927816540652 0.1570682259999785 8
691 301.6705829681393 262.37996107348766 113.89145044058537 3.4084019689558267 0.13704856300000756 14
692 302.45893782809566 261.57769020232365 113.58997352167349 3.4028101274404836 0.12672224599998572 15
693 302.87214771638054 262.1375555753037 113.6098691649681 3.4397320091622143 0.12395847999999887 6
694 302.4400246981236 261.48064836183045 113.60551790949395 3.3953584427004153 0.1859482680000042 6
695 303.06354594671615 260.83097277649114 114.49959748103163 3.390466653673917 0.13281812700000728 9
696 302.18971294544264 262.91755981463183 113.68339708785228 3.43660232966041 0.13022589400000584 5
697 302.0266695140886 261.4538923770498 113.53790619077785 3.4438874578140117 0.1313100319999876 7
698 303.37474630747295 263.4561537147835 113.04847191322041 3.3908287155117205 0.12408710200000428 6
699 302.7496447533447 261.568016389419 113.58315162804182 3.4497672414316742 0.13581357800001115 19
700 303.0206896575849 262.7156263250155 113.49728503233833 3.4661412623734322 0.12655678900000567 8
701 303.92403924947337 260.7160606539624 115.06707194526373 3.3784423912478343 0.12754961100000628 14
702 303.42017609056967 263.0572985833214 113.14670778188777 3.4283597114628765 0.12792564899999093 7
703 301.54247956305466 263.1002951163259 113.56213694562669 3.3876366714677735 0.12470957399997928 5
704 301.0930136838255 263.233994913368 113.43404530495886 3.414619022414918 0.12389195200000813 6
705 302.9135406838617 262.92078171174455 113.81715734855551 3.397356368685922 0.12657277799999633 6
706 301.76483560097694 263.5693750404573 113.0739146640361 3.4553841011287987 0.1374857440000028 6
707 302.80677748448574 263.79788937368335 113.1385800897932 3.3907980498111834 0.12382860599998935 5
708 302.13890474891303 261.351540840309 113.72603198610805 3.4455975519170026 0.1262873630000172 5
709 302.6938622727395 262.8030605671062 113.33085030634476 3.4666607225701407 0.14010733099999584 11
710 303.2220670625013 262.08252361872457 113.4990457233909 3.4200778088531045 0.12687500199999135 3
711 303.5149307134116 260.49906871268394 114.3196753555209 3.418072395834372 0.12919255200000634 20
712 301.6710837140696 262.8226009572147 113.78661335402938 3.4334381528964273 0.1803398790000017 10
713 302.28240912125176 262.9182251304109 113.8917608847415 3.4669601796006257 0.1324896200000012 17
714 303.7337983635998 263.19280788960776 113.31600546930588 3.4367103607493594 0.14432195800000613 5
715 302.70934731034686 262.8176396955021 113.35117394984567 3.39336446420485 0.14995391799999425 8
716 301.3139358264997 262.63240531526617 113.72621063823085 3.419100726530742 0.1543754500000034 6
717 301.4890731315173 263.9402909033158 112.88124883767887 3.4017870592421438 0.1595907570000179 11
718 303.2391012351256 263.81318352509766 112.38304802787817 3.5064394940679717 0.17064584700000296 10
719 302.3045268242105 262.79452080711036 113.74716312337189 3.417390539017207 0.1493939070000181 8
720 302.9154946177323 261.22382304266665 114.07475386771588 3.3949912565042744 0.12762423700002046 4
721 301.7567119450199 262.88553420730784 113.14025843906741 3.4410145810740222 0.1280328600000189 8
722 300.3225593825671 262.6906974187526 113.65889379522976 3.3660945817628014 0.1269464969999774 6
723 302.2400478837281 263.077152476362 113.18663936900394 3.4617153230437654 0.14316752199999883 5
724 301.87511338890766 262.6705124867141 113.77987528948155 3.382853477653327 0.15076984600000287 8
725 301.338830663204 263.7718539409732 113.49147196450981 3.3970694198822353 0.1304295829999944 8
726 303.9503377920413 262.83218973763866 113.07762152404734 3.4153961161371402 0.13167069899998296 5
727 302.36297547173467 262.3582222716981 113.69942087878664 3.3818032436768366 0.12937579900000173 9
728 302.40843687981646 262.39610225411036 113.333789332068 3.415785491273594 0.12620064700001876 6
729 301.63068406267075 264.0445788270203 113.877106413942 3.39579284761688 0.12604872300002512 9
730 301.99380391695007 262.80195328794554 114.44937499537807 3.394607643624005 0.12387692400000105 5
731 303.4028377780234 263.22982483089334 113.59477794675192 3.4417340324706998 0.1242137780000121 3
732 301.58065080774617 263.0567458406737 113.53690558973507 3.4250606346295505 0.1237564830000224 7
733 302.31047088534683 261.3997385729239 113.86029455370375 3.36415799882195 0.134085945999999 12
734 302.9959581643457 263.1977831426794 113.64021817312299 3.3889813024176383 0.13596772000002488 6
735 302.95453439496094 263.59961616892434 113.82627216376073 3.385794182691073 0.12877441099999487 7
736 302.0472705379702 262.51913226560976 113.25817062943278 3.3793849131180123 0.12719049300000052 5
737 301.74868226282473 264.64523796456143 113.68240753539538 3.3787131135184394 0.12561425999999187 5
738 303.15466283813663 263.07628797713113 113.91788547032382 3.389303453708533 0.13878715199999192 8
739 302.1436016819184 263.01063613524934 112.6757272685627 3.4551157718114656 0.13203874000001292 5
740 301.5000485864254 262.87619505569353 113.46860843714832 3.4924258692064494 0.12883372799998938 5
741 303.049974566414 263.37769436258975 113.28600541776011 3.463040595835761 0.1238264529999924 5
742 302.1193553407898 262.88751962946446 113.52667336952956 3.4060994254590375 0.1261601710000093 5
743 301.998955981181 262.67382394890404 112.88181580213971 3.466242958671992 0.12480479199999195 3
744 303.27367507677326 262.9820749359788 113.15958994029145 3.435987673287374 0.1280158179999944 5
745 303.8736166937039 261.5382112107905 114.24121673929598 3.4610982581134713 0.1269060899999772 7
746 302.4981142508198 263.185292877116 113.5128048173154 3.4215766054884087 0.13788870199999792 8
747 302.95472961261027 262.2851402462125 113.6350301247529 3.450580609781938 0.12801227299999596 8
748 301.307953246691 262.828422135559 113.73846471065684 3.441410363186881 0.1253503420000186 5
749 303.04603020936804 261.84274173730506 113.41348742939711 3.455123246869878 0.1228967119999993 7
750 301.7515617873055 265.611474472228 113.15213519798152 3.424752419999902 0.12701980200000662 10
751 301.3967506291175 263.58019167936357 113.25266126856954 3.4143664121168746 0.12355935299999032 6
752 303.08175420711206 262.3296270404164 114.01861065680407 3.4182884775081464 0.12440568400000984 5
753 304.2712154330414 263.32195535255636 113.49632018844574 3.381277103763459 0.12391052899999977 8
754 303.33123384399056 262.05299060139333 113.35566400839596 3.444926607190726 0.12545132500000022 12
755 301.97038442690257 263.57224850722736 113.6713448666721 3.3941283275895495 0.14057287399998586 11
756 303.6442409667443 262.798293430822 112.89137101743404 3.473737320407933 0.132172077000007 6
757 303.67493882316427 263.73165388490435 113.30711989651132 3.4183988094243256 0.12294672999999534 4
758 300.5532494051037 263.3659653084862 113.09988403802794 3.443337628411869 0.12725988200000415 8
759 302.3743123060316 263.56661739982724 113.76758679743632 3.4809339458672826 0.1301259059999893 6
760 302.84105369563383 262.9120143707133 113.08972886554258 3.4293673580299484 0.12683210099999087 7
761 304.04932343279 262.54121701156015 113.46224014571126 3.4515350078836082 0.1278278119999925 5
762 304.0968140195932 263.642909462291 112.95013514107227 3.4712208460052194 0.14016758199997525 9
763 302.6269721819135 261.83112622565864 113.70539134750774 3.408350192805378 0.1336517249999929 19
764 301.60355981459685 264.60657410195256 113.35171664882843 3.408200466552838 0.15124179800000093 12
765 302.58605048021974 261.9123007895567 113.99552191518887 3.40317300879476 0.15671611300001587 15
766 303.44748217435375 263.9835232275643 112.69161742000588 3.515241383219634 0.1499469119999901 7
767 302.919768455192 262.90134920370593 113.38996573839394 3.47203779771579 0.16754184699999541 10
768 302.1561061265172 262.70732391583226 113.8541090477625 3.389798223045533 0.14061464599998885 4
769 301.8807980507178 264.1534122528694 113.97773285410825 3.4259287979792883 0.13620764899999926 8
770 301.6568204472978 263.13751076908324 113.21475344058511 3.447493545409807 0.14568091900000013 18
771 301.81984792484536 262.28534870735143 113.92593225880873 3.3802830802136064 0.131647442000002 9
772 304.73206215213236 263.6439006668199 112.13429574845073 3.4405821752751713 0.13141016500000546 5
773 302.93084260859683 261.7891790000306 113.32778025548524 3.483727753212362 0.1345326150000119 7
774 302.1745429558378 262.56043009633464 113.85939068046271 3.442123658926788 0.1599475419999976 11
775 302.3306063596284 262.26481751013745 113.60432762428967 3.459779538041639 0.18148115799999687 7
776 302.3875951790069 263.10284417331314 113.18203095512631 3.408148966918096 0.18447894799999176 4
777 302.11001057484486 262.94486920146727 114.12246694239683 3.4119948020637483 0.14429127699997935 10
778 303.83016843845536 261.81705920819377 113.72095041563196 3.43309090770763 0.15148159099999248 4
779 301.7056985797729 263.33456322590973 113.11309273578827 3.466692260925259 0.13017190200000073 11
780 302.1891089269346 263.9932358865326 113.53959700124227 3.442326865515488 0.12952414200000817 6
781 302.55007386738646 262.41255908333807 113.88038765755435 3.459876864474934 0.12626070100000675 7
782 302.70523023554875 261.8879983331861 113.47659146148851 3.4561016758139185 0.12636939399999392 8
783 302.72662705164504 263.3018937308654 113.06905508858272 3.470639624069087 0.12709107399999198 8
784 302.05129489061557 263.771593896038 113.2422008253979 3.46882994197173 0.12475293500000362 6
785 302.76448205952113 263.477826575444 113.27651210676616 3.449006627922984 0.12589463700001602 9
786 302.590514647342 262.8973626812957 112.88046789252198 3.478130610292402 0.12496563600001309 5
787 303.28432499484364 261.232111912054 114.78469892020767 3.459058746876064 0.14995450300000357 18
788 302.37340420731795 263.1617257053904 113.1791084798044 3.415018510051369 0.15524463500000252 14
789 303.04355503581564 263.3097881018085 113.65894818921065 3.4277309818104342 0.13464362199999869 5
790 302.388662978223 263.0521770537603 113.5903101144137 3.4735235927917536 0.12615100799999368 4
791 303.3559249621561 263.8911349935686 113.33358914264919 3.4511195217827004 0.12500361499999713 15
792 302.08030891364297 261.2183761299354 114.16559222130995 3.3764084213808108 0.1289373630000057 22
793 301.33779401122445 264.1130071496054 113.24146587003447 3.3756750684040355 0.1260223929999995 5
794 301.5886570372841 263.5403276945552 112.95012167773172 3.4750424191067992 0.12772267200000442 8
795 301.87696390550826 261.99709859870893 113.52176039681068 3.471865439711664 0.12525668800000744 4
796 302.36548825405566 263.4971906709413 113.56568603527087 3.4181197219262542 0.12477198900000985 10
797 303.3930945065631 262.39049228338905 113.58012109437212 3.4883021077492185 0.12927655699999718 4
798 302.33216038071225 262.19429475158813 113.97859545178137 3.4211846341084136 0.13534606199999644 6
799 302.53921558942983 262.3899304317761 113.90158430745622 3.3936440054111645 0.1407893689999753 5
800 302.74130262623646 263.0658052895658 113.66743984361486 3.411283511882024 0.12478113000000235 4
801 302.91103046050705 264.97881659427003 113.44129844797787 3.4063358392912098 0.12385304099998962 4
802 301.80540898535753 263.1379477688686 114.21482195556003 3.3649254771423074 0.13222564299999817 7
803 300.2255924527523 262.5168734802996 113.37425228803973 3.4042762841341054 0.13762316200001123 6
804 302.5377803842096 261.6994291463556 113.39416092365201 3.4491947117118666 0.12570570500000144 4
805 302.3242894033247 262.93430022115837 113.64336109520586 3.4323053423827043 0.13425167200000487 9
806 302.9387985280154 262.6111855036038 114.07372196433286 3.436740288747311 0.13358978200000138 9
807 302.71823191396913 263.2769494985019 113.3121185421657 3.4538506683187196 0.13091834699997662 12
808 302.67235811785696 262.4434340680733 114.18212597911031 3.4423308498826692 0.12353229600000759 6
809 304.30416964721036 263.37274771842897 113.3057964843284 3.4281864630811336 0.12262376200001768 4
810 301.04081380710744 264.09485115588734 113.77858395716116 3.3998025470989623 0.12466416099999833 9
811 303.2081078194827 264.2173631566301 113.83070691835546 3.3856498770873924 0.12460669699999016 7
812 302.8628199230082 262.8978492953305 113.64136108296645 3.381615327052079 0.1297402179999949 9
813 301.69863667379127 262.448174512392 113.93403632014365 3.429349095353837 0.12457906500000604 8
814 302.20280270775197 262.6074285096847 113.46502512951346 3.427165774348863 0.13148345899998048 4
815 301.49743293263015 263.68147572851194 113.741551441346 3.3855296146299283 0.1317435029999956 8
816 302.9418038745134 262.19373016020063 113.29339060643336 3.4575694632979204 0.14267287199999146 9
817 302.8409560095955 262.2744248686823 113.57156266275771 3.3773561497463205 0.14231704400000922 5
818 303.1799818524768 261.6624515445272 113.83593139581846 3.451397741634136 0.12875367300000562 5
819 301.7633219137523 262.6500406227956 113.6704571147679 3.429747532126103 0.12499911699998734 12
820 302.6331614739034 262.8991442541614 113.63992276334342 3.413754947941939 0.1275827750000076 8
821 302.73571243678595 262.365890242138 112.86993384946777 3.482673203784819 0.123496001999996 5
822 303.2271268060069 260.2280131878104 114.0865318446189 3.4293380585454645 0.12386599999999248 4
823 299.93324210502044 263.76307721966106 113.18335842158923 3.4282436681967594 0.1348785350000128 5
824 302.89158829543 262.86285320196333 113.80946988963967 3.4346571159679202 0.1501277349999839 7
825 302.05123508789296 263.4072653677169 112.6892261566511 3.491092675365067 0.12485393200000772 6
826 301.9169085153973 263.31039852500976 113.95833116892378 3.4377123836968684 0.16349089199999867 7
827 302.09714325822557 261.7094163267762 113.5448422305713 3.4267966090733046 0.14115105100000847 7
828 302.4661023289511 263.07977841063496 113.00707436813249 3.4114591961931837 0.1337693020000188 9
829 303.13556666141267 262.01976022213364 113.75349754159592 3.4252468311583604 0.14861556500000006 18
830 302.65582697811925 262.92135350545675 113.64434595021051 3.463739071756704 0.1314321170000028 7
831 302.6064409692586 262.4645389963707 113.92165672835785 3.4248693432708457 0.14436330800000974 6
832 303.01050169822713 263.28519316371654 112.78932314137006 3.4800919219312325 0.14285661200000277 6
833 302.03243537047916 262.69361034315733 113.32959520884269 3.4484909683027754 0.12951133100000334 5
834 301.6931530484385 262.90706632471995 114.31989250418734 3.4396990390364195 0.12590109300001018 7
835 302.29694898697704 262.94126689711794 112.99299486980114 3.459347143094074 0.12567236999998954 7
836 302.6902591014697 261.8614303806283 113.84064518828849 3.489643031393332 0.12932844299999147 8
837 302.6886752510843 262.6978071916452 113.56597009538943 3.463132639262215 0.1452674790000117 4
838 302.9279272462271 263.4006959937917 113.57275216628332 3.448195855240491 0.1455965930000218 4
839 302.6258911148723 263.8849803158436 113.95588496161643 3.4296282262305144 0.1320589310000173 5
840 302.56277736334073 262.2162857513725 113.62143440626208 3.490319359562664 0.12425817400000483 4
841 303.60269013302684 263.47550285187333 113.05713285040268 3.5118634381265093 0.12377621100000624 3
842 301.5237042674299 263.2273866577655 113.65669302744675 3.4527897716306963 0.12369769099998962 5
843 302.0040224880523 262.3090463538713 113.68697023117141 3.461247043682468 0.12297263799999314 4
844 302.5130344641601 261.72098412189007 113.95786205732404 3.4597285195252234 0.14584625300000198 5
845 303.08294949602214 264.59735441404143 113.08466492935314 3.4313979002108486 0.12232314499999575 4
846 301.40041710583 262.95348525721386 114.20736606191556 3.476968378992908 0.13209679799999208 13
847 303.27741848099805 263.46482168637147 113.71983858627283 3.4707781972993015 0.1259063790000141 6
848 302.57192225435557 262.62699648273286 113.41380955702566 3.458581116187044 0.12617651900001192 7
849 302.8625301264294 261.5376175179989 113.98879192848094 3.479067179156266 0.1292883270000118 5
850 301.1311461018592 262.4131263135616 113.48651865579808 3.479036794803321 0.13900077099998498 19
851 301.76500541231206 263.6406665778025 113.63814827050908 3.4540169357255173 0.1381189600000141 8
852 302.1558323488536 263.3801050483963 113.7441217772432 3.4768133477659995 0.1311137540000118 7
853 302.76706422912997 263.5045639726847 113.77303347897757 3.5136938146026715 0.13104440099999692 5
854 303.7396484858293 262.326274632636 113.28681929393301 3.497790576862327 0.12863466300001392 6
855 301.45942554832675 263.56543054989044 113.46524362598443 3.4483201936582555 0.12999521499997968 9
856 302.4306310026195 263.9023804382895 112.53717012071787 3.504888212944866 0.13166180899997926 4
857 302.40692343150374 263.7274721755278 113.19203097385679 3.518576052538457 0.1309655899999882 5
858 302.4449102104497 262.61430198044434 113.7696365018342 3.5058731683175974 0.1284372190000056 15
859 302.94847662413525 261.71348710080565 113.61170272287629 3.514876532427309 0.1425664500000039 12
860 303.59998335234 264.1559062594697 113.0500150125206 3.5096385152623615 0.13910000999999284 9
861 302.36850777603195 262.5709474692141 113.5550529116916 3.4645491462600355 0.12451941800000554 8
862 303.1336879169092 262.70969997847385 113.39522539871201 3.4936533286194074 0.12418231699999183 9
863 301.2632816384665 261.6740667472889 112.53337444763358 3.481472667946271 0.12468837800000188 5
864 303.09060711594105 262.88190502455325 113.30838267673752 3.5014708128824816 0.12388495900000862 9
865 302.01730494761335 263.71098647062615 113.31927365874452 3.484842463911416 0.12589096599998584 10
866 303.2044285224288 263.73307466672867 113.17664843533349 3.5330742827450767 0.12416025600001035 11
867 302.911339452629 261.8771875165901 113.83249917093538 3.546010871983616 0.12411333899999022 4
868 302.3659555670437 261.84358609888835 113.82377032388861 3.5060124160320063 0.12588004700000965 8
869 302.47249317510824 263.1761583149749 113.89689585034162 3.4633771947698753 0.12647460899998464 21
870 302.49789151666715 262.22722335967484 113.21005954299014 3.50960119830394 0.12615164100000698 5
871 301.6976597357451 262.5894465485256 113.849963385811 3.4529080389387055 0.1326268879999759 14
872 302.1698734888973 263.6425600248461 113.52103157550302 3.4871094901437996 0.13987825300000623 4
873 301.4960225044304 264.1234153170439 113.37122791760419 3.477582528415783 0.1541699699999981 7
874 302.78863987931607 263.242178335301 113.70070952570447 3.4959167442540124 0.15030852399999617 12
875 303.3155759506845 262.7062336121685 113.84114683350124 3.4978007459281018 0.13127164499999822 5
876 302.78988146554155 261.8998051353964 113.41587349650678 3.5474758076739072 0.12541784399999756 11
877 302.87214735455086 264.1386730103305 112.78902593302698 3.5395714546075676 0.1261505069999771 4
878 302.0492839432241 262.4871612838712 113.25346576016817 3.500457861132484 0.1434944680000001 4
879 300.6302054332153 262.7933583157622 113.74833594940152 3.429999321057689 0.12601246299999502 9
880 303.81027468849146 262.21281609016324 113.52783125288178 3.5346856609768817 0.12757993400001055 14
881 302.4848788890628 263.091411425313 113.34776322685697 3.526619868927755 0.13723911400001043 4
882 302.5745306214176 262.80499235062365 113.75454700034325 3.541180860979682 0.14954499599997462 4
883 304.0510976842542 262.5101333724477 113.86423256402094 3.487359495025912 0.1354886620000002 17
884 303.0738249321681 262.53916833926706 114.04719896395859 3.49885947568773 0.13290886799998702 4
885 303.15587115848143 262.1548313406374 113.62661138747825 3.4395777014986755 0.12676509800002123 21
886 302.7291363408996 262.5626839858632 113.5877895972781 3.523242266055628 0.13413975500000674 6
887 300.8899837491488 263.1973974804432 113.63430826830937 3.488569012253295 0.13965009400001804 5
888 303.7761185899874 263.39072377892813 112.94378155090486 3.539588576577918 0.1266346669999905 11
889 302.7632361205884 262.3834385634127 113.62316722546528 3.5061592955695526 0.13452716399999076 26
890 301.3866595834429 262.6943666410446 112.80430015240717 3.5273552880750363 0.12433883999997875 10
891 301.5280477132929 264.0467059755516 113.21803738327174 3.4662896792976965 0.1367211980000036 5
892 303.05254284418567 263.90086241676124 113.34477250540085 3.551233838162713 0.13981595700002458 7
893 302.9458514475493 263.07208727854254 113.51797482250545 3.4849929277165055 0.14638958899999466 20
894 302.0871283552919 264.18803537831184 113.16609139422394 3.47857100503414 0.1377522089999843 6
895 302.83321031714877 262.6615596622873 113.38398324304423 3.4522779708607896 0.12870166100000802 6
896 303.08771789928426 261.68595204571994 114.03923304314226 3.449356379098103 0.12833988999997814 27
897 303.368513551892 261.91122732170567 113.59994514078672 3.4959060608222834 0.12374978299999384 5
898 302.60169858266255 263.1012634061393 114.11857564014223 3.4947366287428676 0.1306919890000131 46
899 301.5185613393566 262.5291539521679 114.04708190860131 3.4395451409081055 0.12688639099999932 7
900 301.8096979103103 263.49887165584016 114.23410491249612 3.3962141945469155 0.12396056000000044 6
901 301.55466379778414 264.85030363969406 113.42114902316393 3.429243609387452 0.12491390899998578 8
902 301.5820740959905 264.70895378355294 113.73639322745076 3.4483593191327397 0.12341587000000231 7
903 303.5425584127721 262.8377714305498 113.7569465917267 3.451013401395578 0.12717305699999315 11
904 302.77403906557413 262.35821472269623 113.11319416849847 3.532290313188118 0.12479059300000017 4
905 301.90517928186307 261.8946339896378 113.31872331402104 3.5149409010509127 0.12335469600000692 8
906 302.2192628117865 262.7028831787414 113.90172032725789 3.487074678754543 0.12287411299999462 8
907 303.4984964920428 263.3268101232566 112.89055413840181 3.484960622789461 0.1253802010000129 7
908 302.1181174025686 262.47984349864015 113.41849050172664 3.5048665433146184 0.1271330030000115 19
909 303.33558186771813 262.0162583130512 114.45077582607877 3.4221108258379553 0.12438115400001948 5
910 302.1217898173564 263.1553883301392 113.21876952475367 3.4821959087862036 0.17594556299999908 7
911 300.5601312042299 262.81857270818637 113.84767597757187 3.4583324787605902 0.13528209500000798 5
912 300.7068343467085 262.92074186486457 113.42810341654854 3.48812896131432 0.12524711399998978 13
913 301.9411458907235 263.4484710711727 114.1237170712519 3.451049953079574 0.12425058299999137 5
914 302.9852975799896 262.36445889845606 113.57003828796424 3.483273643725235 0.12911525399999846 8
915 302.56685115007207 262.7509719371261 113.46517350690418 3.461454173485503 0.13765722600001595 4
916 303.0675820874328 262.4701067340746 113.15697851502576 3.5254435548061647 0.13408701899999187 10
917 302.8880215414532 261.6274463594674 113.87391866792694 3.482237142117471 0.12293722100000082 5
918 304.1967523237806 262.96365879438366 113.32044666441496 3.4695214929106037 0.12360859000000346 7
919 302.3384890486909 262.54229847533145 113.22419045301284 3.4612422146655955 0.1327638820000061 7
920 303.76510799588084 263.2412541996099 113.4981035690468 3.466879877039697 0.14787973699998247 5
921 301.3360921486275 263.6554643687099 113.71892962680229 3.5045387515791138 0.1281349779999914 5
922 301.4322482066504 262.0627893100902 113.43595146306635 3.4599647108067293 0.12883540100000346 13
923 303.0629917080599 261.2371122724688 114.27113590848745 3.4523704629063015 0.13020112099999892 3
924 302.76292243470976 262.2010792090975 113.87489922353306 3.4214655713182704 0.14074851999998828 17
925 302.5402022114484 262.3157784027266 113.63735530208024 3.4633254518836813 0.1300881979999815 5
926 302.9706126846678 262.3795323125261 113.60897386041597 3.506456918320129 0.12628860699999223 7
927 304.16639729405057 260.9073585688224 115.11203210466985 3.3975346966959785 0.14468150999999807 8
928 303.49693842371016 263.6384280231703 113.48980181153034 3.418280008383026 0.14493064399999867 28
929 303.94112497577714 262.9603256241097 112.95160033694391 3.5187316669575344 0.12866709400000786 19
930 300.7209673345775 263.60347088472787 113.73649384799691 3.441496212995702 0.1251564240000107 8
931 302.61179650153696 261.716618607509 113.34116330799255 3.4742135810928225 0.12342634300000555 5
932 302.29557567440037 262.96864916823364 113.98965655561703 3.460849984740147 0.12948530200000619 19
933 301.00139543213345 264.8732513704504 113.980605245697 3.4133042047226607 0.12681852599999388 11
934 302.21705033607986 262.54563819692055 113.78771017610838 3.476257186231778 0.12503757499999324 7
935 302.17396101165207 262.1142399224878 113.17251882849715 3.4869569496703305 0.12295779900000525 4
936 302.5100202541912 263.1486300560569 113.71167112050483 3.481287188405612 0.1298019550000049 11
937 302.1911667027882 263.4854567450162 113.32629854922138 3.4251414256862156 0.12453748200002224 4
938 303.7828130640126 263.30984442911205 112.83323139455197 3.5132942536034006 0.13608974100000637 4
939 302.4991217972005 261.10206198307816 114.31082357781318 3.459388780990993 0.12832507600001009 10
940 302.4748388593511 261.20367809660615 113.68505220709572 3.430490178395197 0.12751255899999592 5
941 302.3432278237012 263.884460765825 114.43634073544769 3.465792287849821 0.15253219799998874 5
942 303.81150811911647 261.6311031082601 113.60552950419557 3.450911776841539 0.15444231200001468 4
943 303.2857256924836 261.8600163198343 113.97295375327722 3.4305464423618357 0.14327324399999952 10
944 300.85659507171744 263.9280348548209 113.41184139464946 3.4626693281156298 0.12440992000000506 6
945 302.329583891644 262.9351259503572 114.22885674762188 3.474933978875867 0.12431348300000877 7
946 302.14377701775845 262.3127430954385 113.31980942650387 3.469363586867968 0.12814609399998744 4
947 302.14369709726697 261.32996609862585 113.69631304513464 3.4606248391058934 0.12666958900001646 6
948 303.58839156350365 261.4486492736838 114.19741656564702 3.4855556411698276 0.16415971500001092 6
949 303.56199662877054 263.0955654886383 113.68804134776941 3.4380740748131853 0.12908937999998216 7
950 301.9151378469392 262.1947151734658 113.73849121092226 3.4483477845749775 0.1436373169999854 8
951 302.5150853595803 263.202403446036 113.20674853317762 3.4536483639370923 0.14700806599998373 5
952 301.99113584044335 262.574804286621 112.88606806078569 3.4854439302956415 0.1289956640000014 5
953 303.42463868757244 262.9075258758147 113.2647681520266 3.487585269927327 0.13203267399998708 4
954 303.9024955086846 262.5166594493228 113.13022454108275 3.4876892161054975 0.1267224810000016 6
955 301.5769050048773 262.2674569718054 113.20357607023934 3.4664197961725036 0.1524708179999834 12
956 301.67474781687827 261.571243806585 113.45440482680291 3.464062438795751 0.13691565300001685 6
957 302.3667267515687 263.00441266998814 114.10057005829074 3.4275662906260433 0.14099137900001324 8
958 302.2912986679114 262.7694680112744 113.84901195342968 3.4669825378058037 0.1271545710000055 15
959 302.58731716389065 262.5990924844218 113.19407453171337 3.4310416512137807 0.1279324509999924 6
960 302.72705373945325 262.6436536801468 113.66551884617684 3.4813062143861866 0.12713652900001193 4
961 302.370724795157 263.5921841694018 113.33160689844479 3.5105725409495245 0.1444582910000065 16
962 303.7796986122415 262.78371687959384 113.8942261573382 3.4283288945574153 0.13456110100000274 4
963 301.3812805529677 264.9221476888671 113.26343389203136 3.471501874832755 0.12397569600000224 9
964 302.24581001495375 262.03189642464304 113.6170472458134 3.43135712217833 0.12357203600001299 4
965 302.8313022799672 262.82354466555415 113.66512595865748 3.483884775661263 0.12329118099998482 6
966 303.6316975633539 261.1948778543782 113.65182965592886 3.455701237413035 0.12390663300001847 5
967 303.40907561819597 262.93482032004624 112.66083552275366 3.4712862034920646 0.1410270970000056 7
968 303.7384401241878 263.20227626547967 112.81654966259735 3.5025597853136343 0.13856342599999039 11
969 302.30658086600266 261.3946179837058 113.67607476740048 3.447702127890604 0.13016081300000337 12
970 301.3901652444662 264.1664421248876 113.74160020667505 3.4314615080639532 0.15394717099999866 25
971 302.35413788048277 263.2255274491461 113.82661427020227 3.388478650805113 0.13704179000001204 4
972 302.25168826878576 262.90185898678124 113.93239027792285 3.437486173126862 0.12365312600002198 5
973 302.48177796821005 263.04825554580754 113.58921053188027 3.42453133282304 0.12532474200000365 5
974 302.94137814067676 262.38403482133486 113.69267453873006 3.426964747830081 0.12385601700000848 5
975 302.80917112714866 262.4440657306911 113.90207387520559 3.4901608363589807 0.12473321299998474 10
976 302.91905155283825 261.8593114104864 113.05456718503197 3.431533779436573 0.1254644899999846 5
977 302.65533609462796 263.87611408450067 113.51079558368146 3.4315763796265735 0.13914451100001202 7
978 301.946463192016 262.6200552961048 113.65050190537902 3.517525486168482 0.14792495099999314 5
979 302.5616231596712 263.17816200059605 113.87142246544872 3.4414493989341106 0.1331651989999898 14
980 302.8265009904588 262.96439006850215 113.15817527887796 3.422487110281984 0.12441739799999141 9
981 302.8855234983887 262.06659308503214 113.4953042564678 3.4602506472982553 0.1502954880000118 5
982 300.56746279959646 262.9425715718674 112.87389416263699 3.4641677530190176 0.13216199800001505 7
983 302.2098596677625 259.95650392782807 113.83853339179203 3.4463546328761083 0.12388158400000293 8
984 300.9648564595334 262.9444584886253 113.92254562626374 3.4606819427839506 0.13338016900002003 8
985 303.2627546567257 262.26625986608826 113.40401868505643 3.4214769647070162 0.12859807600000295 29
986 300.99580870544946 263.95713744845165 113.43468901903974 3.425203643175344 0.12488346699998942 6
987 304.1497529594878 261.2945674242005 113.30792387085845 3.465774215822253 0.12525770799999236 14
988 302.8201135987765 264.01748552309755 113.28710364270867 3.4448267686481344 0.1254699700000117 7
989 303.465144096603 262.5346908889809 113.19368653314 3.428986959254076 0.18268363000001386 15
990 303.48679287507593 263.3993851888552 113.31817215044649 3.473978546161945 0.1377767089999793 4
991 301.13023466215236 264.17219988315594 113.37493484725164 3.447644499473625 0.12719869699998299 5
992 301.3409773878871 263.0662589636931 113.29324632335762 3.4442867840989453 0.12659593499998323 3
993 301.70746697640016 262.80035207612025 113.26211055576138 3.447983794064989 0.1273741589999986 8
994 301.2362654469188 263.4350785163122 113.0517922306796 3.4184023687924747 0.13317800699999793 22
995 300.93494054385684 263.8619155793155 113.24885710331938 3.474029059052911 0.13278088000001276 7
996 302.05959190784387 262.85845126553556 113.51447679024051 3.4443793457102196 0.13255483199998253 5
997 301.61724520199795 263.23189057218264 113.75503276664008 3.4530821402742973 0.1425476569999944 6
998 301.6582811323468 263.69406403238423 114.29199598656169 3.438114179312454 0.1246154719999879 5
999 300.44654518392554 262.7152285462466 112.65020629777042 3.427315716350672 0.16860056199999462 6


==> nb/5.80mm.txt <==
0 301.43268832622107 263.3385053920376 112.92095594517718 16.830482901189093 0.15227784700000058 25
1 304.001800110598 265.243708171753 111.70149332843081 16.854066469286 0.14180344300000058 23
2 303.1547400646027 265.2334784885395 112.89100803315223 16.760802556364315 0.1219234379999996 6
3 301.4777958179862 265.2812090350826 112.72152915218852 16.845462763388763 0.1257357920000004 8
4 303.81160745064403 263.0441344034079 113.24202852947695 16.75148179014905 0.13203952900000004 8
5 303.0914936030296 264.1488651267747 114.3122163188252 16.61487103361922 0.1671957259999992 5
6 300.8454573278094 266.18280638588215 114.29681635836381 16.68205802600414 0.1260443379999998 6
7 302.0962705692614 265.99111937358214 114.35309990245005 16.658966209568035 0.12391553800000032 6
8 302.49742109317714 264.3559256787969 113.57991068995912 16.715323644941144 0.13118876700000115 8
9 301.14954090238086 262.79110728078444 114.93008355741478 16.496748513767844 0.12536440799999937 13
10 301.4315948305725 265.00542772527166 113.61864367360869 16.70953179519167 0.14119708900000028 16
11 301.50917786139394 265.8396631255535 113.57792392353336 16.75006504754712 0.12798962099999933 8
12 301.57980121868314 265.6441202827414 111.54969035259472 17.01471227658159 0.14034372200000078 7
13 303.00766645274916 263.3863267696967 115.16714702298671 16.46023468195088 0.16907928199999844 11
14 301.71471112618156 266.7731836367116 114.22964904590269 16.5879760384599 0.16790562699999967 5
15 302.8098168612967 264.41404122186475 114.56249771953829 16.4696395712826 0.1364952670000008 9
16 303.2321665044513 263.7102089658677 112.51227476206525 16.727733997371644 0.1281286030000004 7
17 301.1466215399669 265.23541883076945 113.10220563288655 16.84517659880372 0.13289787700000133 14
18 303.6448375339709 264.33318930892597 113.24549360240171 16.71714037010171 0.12221218499999864 8
19 303.4881875985173 266.4407935538092 113.41814844713132 16.81024985051464 0.12477200199999672 14
20 300.6457584556101 264.84967685525675 113.90088837493938 16.634658204771466 0.13039284599999945 6
21 302.055508278483 264.05303012027207 114.13201459686954 16.60115726425656 0.12353109100000026 8
22 303.22345157405226 266.24390430607343 114.24679766268204 16.584037568267277 0.12453024400000245 9
23 301.57663720914616 264.60292518239476 113.25472746494813 16.794699404169243 0.12419226400000127 5
24 304.1526577932193 264.27578197597273 115.12145369600798 16.388545459233615 0.12529414199999778 8
25 303.31676927886457 264.828923445535 111.35512927791251 16.967780284182904 0.12624493199999876 20
26 302.148259832052 265.45667903884924 113.37531728824523 16.637591356892717 0.12385272899999933 17
27 302.5833749131771 264.8969406847127 112.45073205464014 16.814741741692192 0.1254190510000015 21
28 303.331381724068 263.76649336082147 113.64726845793213 16.703599770541715 0.12358932200000083 8
29 301.7631705168914 262.1456157553894 114.06306966548995 16.673151056986885 0.12435039799999714 8
30 300.90755911574763 262.9268297536668 112.64174506811403 16.83690551646924 0.12202008099999873 6
31 302.2131256066241 265.8892967129698 112.95617403552616 16.710110977086877 0.12688162999999975 6
32 302.7594245969222 266.05337937964595 113.48687723507524 16.65043979379163 0.12588547000000005 13
33 302.2552513195384 265.01158095808916 114.20532605640213 16.69210878129266 0.12338253200000082 11
34 300.27211479285563 265.76537595323276 113.20235923679408 16.847867408784907 0.122726471 11
35 299.3410547696545 264.39932292345634 112.24024775625006 16.875520754823714 0.12361108099999996 9
36 301.77394074080235 262.6014551551408 111.95292179441813 16.913686368385584 0.12453297400000096 5
37 302.4079994906626 263.7751909280091 113.78032908670015 16.730097998313667 0.12227970200000016 6
38 300.80665811349115 263.80434610741395 114.50307776143273 16.674887098791046 0.126118764000001 10
39 301.14664048698944 263.2580683743471 112.84809545714134 16.797628936648767 0.12630169499999866 7
40 300.8439041518603 264.5514862256407 112.98183252729261 16.76668098841034 0.1281556970000004 5
41 301.3743073300217 264.11982470508366 114.22107499211924 16.544066585858555 0.13383296700000002 7
42 302.6660887990542 262.6834635954446 115.29314391203528 16.40213123600501 0.1778614379999972 7
43 302.9257511639301 263.92626133756477 112.78430457390327 16.820082791350405 0.14483898900000014 13
44 299.75298416912955 265.2660104288787 112.92907538790408 16.803185060651735 0.17967366099999893 17
45 302.6416478942193 264.617092758928 113.42803468642965 16.841294850175448 0.12303643899999983 7
46 301.81740697791145 265.2664089304414 115.09198079165337 16.488040633008865 0.1280859829999983 20
47 303.26538910044707 265.80222870357505 113.61268600623268 16.801311842645013 0.1260504960000013 7
48 302.9312381698265 264.2698349989461 112.48407092446156 16.836891802167987 0.12571584499999844 16
49 300.72752461430736 263.8395422233002 113.0388432600944 16.817069872644993 0.12675469199999867 24
50 303.5858470951115 267.0818901595823 114.01779201153313 16.720974763081752 0.12311451000000062 13
51 302.44068923096387 265.62683539603455 114.0405238003383 16.58112037206764 0.1256705370000013 9
52 302.6136223652272 263.1412353499965 114.10557595879295 16.60356723434529 0.12398520099999999 6
53 300.98062915846106 264.4840287325297 114.21145924994023 16.63207602492471 0.1296981360000018 25
54 302.91293517007716 262.52559534262804 114.04699115015103 16.568170363731756 0.13606062600000257 10
55 303.15766679259366 265.5700850979191 113.17973756907443 16.766284622702727 0.15388155199999787 11
56 303.12163413002634 265.30200997615793 110.67191881303638 16.997701174700858 0.13305411800000044 14
57 300.9372680131637 266.65179026273285 113.61482539942898 16.76506333782046 0.12737679700000015 9
58 302.28590547806493 262.7560054440762 115.58811061569699 16.380463192186916 0.12662139900000113 9
59 302.3004946921961 264.74061910760054 114.05612279789126 16.669092593879967 0.12409732000000062 6
60 301.41632206465744 266.7214900094428 112.74874272524404 16.825653426431057 0.1271443209999994 8
61 304.2492742171956 265.8011916124608 112.35578326824677 16.82616848852935 0.12373366599999969 8
62 301.4818806208343 264.7454620677846 115.09018080158923 16.5947822722745 0.12508958000000092 5
63 302.1238674452561 264.28922941823504 114.51184315081126 16.649274063070205 0.12751653600000168 7
64 302.85271781888065 264.8005146055757 112.33666021264563 16.874282807539796 0.12651994699999847 11
65 302.08627551826 263.23586875520385 112.68619290367995 16.790948026052465 0.12927997399999924 17
66 302.8184559249306 264.4669537330089 113.74488774954818 16.838296281347873 0.12457530000000006 8
67 300.22822922055235 263.131570218818 113.04817145473243 16.92982569707582 0.12630097099999915 12
68 301.1327695809274 265.2133494917239 112.42963005765536 16.847947006577055 0.1273914569999981 14
69 303.4616084169348 265.0367118493392 113.58845004708134 16.69299630332784 0.1231877579999967 5
70 303.5089534482408 263.7871765307732 113.11151607428803 16.76185275380568 0.12371586800000145 16
71 301.8330399971783 263.10275296069966 114.73467141963627 16.565986144643755 0.13821803900000162 8
72 300.9214581317476 266.1315567529541 114.43503189620817 16.64761408856252 0.15402839300000082 7
73 302.71688363693545 264.90756591610074 113.06646370774222 16.851927052693622 0.12672303700000143 8
74 303.11263569516166 264.9001641275947 114.11596913209382 16.616233066973187 0.12393385100000032 11
75 302.95777877268927 262.3916062722664 113.23087075933537 16.746996719148402 0.12215209200000032 6
76 301.8221011899993 265.13897514852584 114.05701038074507 16.619587677613097 0.12580460199999877 7
77 302.4155532931382 265.9333066499804 112.62389641314773 16.82344380425174 0.12382921199999686 13
78 301.9341444626784 263.74122425313686 113.67642948007934 16.733335207502897 0.12389652999999967 15
79 303.17566268695583 263.42942070637974 113.74024942781836 16.614491105931187 0.1290271369999978 7
80 302.30200313037653 265.4628631545159 114.16670031476593 16.697083022241365 0.14575734000000296 19
81 301.41880641468737 264.2804739934097 115.48072433138555 16.389966509511186 0.12565485699999357 9
82 302.9944262069648 264.43659990383145 112.55533801623339 16.915715251278588 0.12618107299999792 21
83 302.0778787747942 262.9947421051717 114.04026302222607 16.657527930727177 0.12494298000000015 11
84 303.3792306513526 261.617673339211 112.02460524295168 16.974716942431726 0.1261403339999987 16
85 304.19324373895057 265.1732271060198 112.30132410738446 16.913943740560065 0.12339682500000038 10
86 303.57900848010405 264.23512640947416 113.3548969568723 16.754056817665525 0.1253392550000001 11
87 302.435614682487 263.0165104524719 114.83459855199241 16.574417909285188 0.12418962000000278 11
88 300.22029867871225 266.9042873691365 114.06958334452573 16.789930100586833 0.1233741709999947 6
89 300.86983557449156 268.11167033634024 113.75835315267348 16.78212743279425 0.12240017500000278 8
90 301.0505226539645 264.87583052371497 114.02984428174791 16.670039231530225 0.1255747679999999 15
91 302.42014538560215 264.7668660710061 113.3318012777223 16.805038993782848 0.15262488099999416 10
92 299.19041695254697 264.240617064374 111.74196560041452 16.934492223095166 0.12511606099999995 13
93 302.39143659462985 266.8825987483569 112.32654458260903 17.012988886504388 0.12832230200000083 15
94 302.06013351546085 264.94227009916875 112.88491774089577 16.88436080291964 0.12252395299999819 6
95 302.89133277232 265.77418041418036 112.52987018300927 16.865235622881457 0.12336814400000407 7
96 302.44045881726174 265.23164377513905 113.6419049018625 16.692535076394652 0.1223479160000025 5
97 302.8965578185661 264.3501388219985 113.76474304908005 16.713327003173905 0.1253906760000021 9
98 301.54268125133274 265.82063980735836 113.92590006022621 16.752166603828478 0.12428801200000095 7
99 303.2018926284591 263.4681405466115 112.40746233127753 16.82738417079685 0.1237490809999997 11
100 301.14156055322906 265.15081233130235 113.980237880243 16.742348616040776 0.12464645000000019 11
101 300.25169317493265 264.77343763379133 112.83165153157537 16.859877578390968 0.13121310700000066 21
102 302.8825152050455 263.61062139260406 113.01784543803633 16.790223816622223 0.12922812200000067 7
103 302.31214190870907 265.11532071985505 113.58121988088017 16.766306373276866 0.12762504799999874 19
104 301.1300519542706 262.8423624492594 112.92385157551578 16.810865976072872 0.12793636899999683 6
105 301.40521142014074 263.94350069002786 114.35298676126953 16.698175789786834 0.12341040300000117 9
106 302.5781432796889 264.9361547938583 113.84169047736412 16.632061019577908 0.12631915500000446 21
107 303.46497313869844 266.38587577661986 113.09941693169283 16.797891099007174 0.12449828800000518 11
108 300.93427074797415 266.3136559203319 114.05669660183852 16.69024099546866 0.1250286220000021 10
109 300.3600552974053 263.72083940315605 113.79509467841933 16.71372102326175 0.13090805599999555 14
110 303.51049998631754 264.9956966191698 113.73071601146582 16.69687663333791 0.14352977499999753 12
111 301.74004806415104 265.0639921110371 112.86245723520334 16.902853399806737 0.12880127700000088 9
112 300.53968758673255 265.65267365469447 113.0917054466031 16.90522261493027 0.12481777700000407 10
113 304.52296598638645 266.17386657267946 112.92904336131905 16.797034562270785 0.12498500500000631 12
114 300.5400430401414 263.8345058632539 114.0637117151748 16.696881550589765 0.12416363599999869 8
115 301.87898958610685 263.9029289818338 113.53622569473755 16.735277452813126 0.12319746899999728 9
116 304.14528436711703 266.5223665183862 113.85708765136951 16.678203517581505 0.14939029900000378 8
117 303.4745039360133 264.81154679194555 112.91711235884654 16.736480557589747 0.144266236 6
118 302.00094921551994 265.9313277021089 112.8596457568932 16.831382899125433 0.12911429900000115 10
119 304.8075447564704 265.1028619721472 112.21107465006727 16.819891165526535 0.12767309000000182 14
120 302.14764234740176 263.8419556636814 112.77478153424826 16.811512608138127 0.12640609700000027 20
121 303.4425867020768 264.34342979955954 113.18839383801154 16.801976651424024 0.12691439399999638 19
122 303.134688230533 265.0676246523543 113.2998293856037 16.896329286712472 0.12335237699999624 6
123 300.9973832356359 266.6577657648234 114.02977864802885 16.73119364014484 0.1225090989999984 7
124 304.1411491470706 265.1225959554412 113.41675495597576 16.764763551687988 0.12325060100000229 8
125 303.0615254583006 262.4408034137525 113.35008069042362 16.68256102527591 0.12347968899999984 9
126 302.36874208856784 267.64109628773446 112.97505507225353 16.812883497917536 0.12444403800000003 9
127 301.70633506130014 266.15068722848997 113.68173989415297 16.723972361865773 0.1280991970000045 28
128 302.7411317219846 265.3505336319674 112.88357630568014 16.86554430691485 0.1241170810000014 9
129 302.5482809721239 264.0658896395735 113.9660260020842 16.737142319071246 0.12398269199999845 11
130 302.73627089088546 265.6113890761452 112.31089980102789 16.767201725788066 0.12451652000000024 7
131 303.05265964113306 265.8853779112243 113.34272397784605 16.726289080596526 0.12298040800000365 8
132 301.017132448059 265.76997775582004 112.21040351116847 16.962220743040977 0.1236447389999995 7
133 300.79097085813083 263.1852511852581 114.16324008251887 16.633561515648836 0.12541244900000237 13
134 302.60294696631166 263.9287569628551 112.44846855006926 16.90761596450564 0.12694726400000178 9
135 302.3917603388893 265.4454443942658 114.04923123164544 16.687054474094467 0.12421688199999892 6
136 302.3975147448926 263.0325231433763 113.8495450311097 16.751955282552238 0.1254991649999937 7
137 303.5045000988919 264.5997938668697 114.02344822057601 16.59262982911709 0.14401486099999516 6
138 301.88674436980057 263.7720319925229 114.3530885458964 16.600942192531022 0.12733104599999479 7
139 303.67939277530877 266.30747674200273 113.33458787929823 16.718607663281755 0.12355098599999792 6
140 303.5897253556797 263.6449875793503 113.77953960239907 16.6446637754541 0.12570589699999601 8
141 301.80828262087454 263.54792796629164 113.74382925427552 16.733515316360165 0.12423328499999542 5
142 303.5164541632866 265.0808267459691 112.67692561198719 16.79483396553473 0.13043291700000026 6
143 301.5196128983611 262.9362306466802 113.56845674036465 16.803317445882502 0.1270668619999995 9
144 302.2681322486166 263.2091446239174 113.65592234838712 16.71264012377661 0.1285173699999973 10
145 301.9881649572608 264.7235353115697 114.57758680922524 16.640042030364373 0.13014646799999952 8
146 303.81253469710737 262.17348420635244 112.75099458685989 16.825067722021945 0.12904817100000088 14
147 301.8229663076108 264.23477265926823 114.21095876642039 16.61315833693444 0.13094663000000395 16
148 304.15888530989326 264.68975540291115 113.52990934430525 16.69471813737965 0.12422512399999874 9
149 302.3945444540753 266.3748911364693 113.74259277300257 16.770055500157227 0.12471306799999837 16
150 303.65985469078083 263.8825470470023 113.10141720352223 16.81876802392336 0.12912107700000064 5
151 303.5412249058474 264.25531409720793 112.74003130617255 16.763257305178925 0.12739427000000347 12
152 302.60213646723645 263.65214223354786 114.45882845974405 16.57986586482774 0.12537883399999572 8
153 300.73598431828174 265.57014087427564 113.14001819957528 16.76145463356225 0.13396133300000201 9
154 301.26476893134196 264.5451237501755 112.03485678161506 16.92714942217503 0.13020947900000124 15
155 304.5491507144814 265.23249922924134 112.78762055582399 16.71515159450338 0.14884886499999794 18
156 302.2066081502276 265.8892472642391 115.40154491988535 16.46853981477797 0.1257511359999981 18
157 300.9480947862755 263.94120863636795 114.20196664543508 16.68489519891047 0.12807011999999673 14
158 301.7539500505107 262.6269347677638 115.42497637022127 16.40123803364634 0.13278507299999376 6
159 300.49642790511916 262.95036592225733 113.61171448316115 16.81854908069177 0.12381075599999747 6
160 302.9695869501084 264.71624444599314 114.176911691956 16.664722613667582 0.1266385349999979 17
161 301.3869972447326 267.49968617165877 113.50010904051926 16.777155598551904 0.12488784800000019 13
162 302.1016550961209 264.37022674887345 113.37685732591721 16.63737671201545 0.12602710099999825 11
163 302.9558866471717 265.0022816949716 112.66214381838294 16.774321979335433 0.12425579800000008 7
164 302.8606588727153 264.6893968307096 113.68201080833342 16.67567371829501 0.12343637699999732 6
165 300.5779877922284 265.9246682270791 113.03673104981881 16.744892658825215 0.12371876499999956 9
166 301.7032790038235 264.4443940465717 113.3830818022596 16.638051931155292 0.12332327300000401 7
167 299.84738220201706 265.052287227473 113.63955796956134 16.72543186525058 0.12488039400000162 9
168 303.5185225974454 264.41187034013666 113.44898027328283 16.71318965193523 0.12347315600000286 6
169 300.61217432101284 263.52348927324357 113.55086336784838 16.832662011960995 0.1238716159999953 7
170 301.164004100069 264.6133389123098 114.81402264147228 16.58098560441866 0.12457346700000471 11
171 302.9384764129957 266.70503504716345 113.50148108595643 16.772076502649313 0.123429612999999 7
172 302.55713415484206 265.07896512352056 113.7510535779252 16.6207043262593 0.12644264200000066 7
173 301.075608733223 262.92048117051394 113.50826444404493 16.742620216146516 0.12388983800000375 7
174 302.6815595643468 264.35902744482206 112.97265677716058 16.755729191475794 0.1253141609999986 18
175 301.3793489314532 265.3619448068954 112.70265221921751 16.825108103430193 0.12806449800000053 19
176 303.0439652526027 266.47446049332143 112.11343207101781 16.725093971697895 0.12515854400000137 10
177 302.5417832025048 265.73797008337056 114.28008766290236 16.632593696530073 0.12394450400000068 7
178 302.48272521262794 265.47910676675264 113.34308653937353 16.79627750568788 0.12730277400000034 23
179 302.09577615153376 264.8789057823975 113.35748361551221 16.687165817203667 0.1240072550000022 8
180 304.16868437844863 266.192048078261 112.51413600089641 16.86666334185072 0.12490041099999871 11
181 302.73417887271546 262.8589986155699 113.3911397018369 16.713779830134122 0.12410684299999986 10
182 301.84026607317594 265.13091970064744 114.22193042970648 16.712732849561466 0.12475532299999514 16
183 302.4515270915844 265.014495062269 112.6865755265315 16.85933712520331 0.12386544400000332 7
184 301.8133169234696 266.3046631682526 112.5578871829642 16.88138467724868 0.1273261219999995 17
185 304.9514944509889 261.5187927383459 115.45191261898755 16.30077933603961 0.12340854100000342 8
186 303.0821154456566 266.44805553020575 115.22602175163252 16.44482927301865 0.12440263300000254 9
187 304.11702126564484 264.1360319845961 112.23964281556707 16.802857366757426 0.12325933300000003 13
188 302.4494524862242 265.96933135469084 114.33805444849985 16.52034949473076 0.12455684599999728 9
189 300.5750454741199 264.3127630023425 113.60624043871731 16.678303918353254 0.12333740700000106 9
190 303.4411100136111 263.1128571582456 114.30704658626257 16.549956294189858 0.13839006700000311 6
191 303.4544673141485 263.80904062027605 114.13203269553973 16.54839906064343 0.1341087079999994 36
192 301.43240735207587 263.80569059461806 112.38661682641505 16.795442466158953 0.13350906400000184 6
193 300.80960889199764 262.49983533606826 111.54642270524934 16.857923895641413 0.1237233319999973 6
194 304.1639468800741 262.9562023844152 113.39373569834498 16.60888655855094 0.12462100100000129 9
195 303.65919760173847 266.5371359362795 113.14513071116593 16.711348700191174 0.1468746379999999 13
196 300.9957986081744 265.6060144436391 113.83368864163886 16.782122026182282 0.1377659179999995 11
197 301.492929302761 264.5818746188062 113.74594677074276 16.673071162873505 0.12397969299999545 7
198 302.0140664366929 264.7188807795253 113.15542951709722 16.68794751885633 0.1252585929999981 6
199 300.4949536707481 264.34049484698613 113.83107717328853 16.675273462006725 0.14974135900000363 6
200 302.6162033755555 265.12482545863116 113.901115652624 16.603155927839705 0.1277914690000017 7
201 302.17417933391005 265.17508127417256 113.78774110752553 16.66382382631851 0.12869574100000136 33
202 301.977779414108 263.9255403600346 113.56123378951828 16.71250240334356 0.1382387680000008 14
203 302.11543605030363 263.9105799749374 112.51234011586153 16.8402832523855 0.1379580039999979 5
204 302.6479101180498 267.433389932437 113.21106563558445 16.823016115208386 0.12245649100000122 9
205 301.22069406082744 263.59756571324897 113.42420359753547 16.63310682341637 0.14030440199999816 9
206 301.71109364785406 266.87780467908823 112.01377855177662 16.879959775367407 0.13240451899999783 26
207 302.84403960316087 265.21217764757193 114.33469477915112 16.519970211261203 0.14238429299999922 7
208 302.7332241243593 264.85554358528327 112.67823519483775 16.869373407148256 0.13387946599999623 14
209 303.1390111056563 264.8335516822191 111.65379953042175 16.90786988159681 0.1311481420000007 9
210 300.7639344151711 264.3426248938072 111.53622143352011 16.941647722906445 0.12733563800000525 14
211 303.0766678629374 266.2119792904001 113.45817132977156 16.785590802122563 0.1240682239999984 7
212 302.5646746907511 265.2213161038376 113.02060201036004 16.788993276834766 0.12400596599999858 8
213 301.9153501216886 265.002789861166 114.51136704551818 16.53181528663664 0.13676423699999418 11
214 304.4461245568073 263.9981343030223 113.31233220027885 16.73049003705353 0.1356121299999984 29
215 301.98059022820246 264.5873095040939 113.50869600821392 16.683736451049707 0.16621008399999937 6
216 303.82725507384947 264.8140455304003 114.8844028693219 16.437198241109172 0.1274887309999997 5
217 302.96637074077563 264.68943093345865 114.0012754434704 16.662446911006754 0.12808282400000337 18
218 302.06447099511513 265.56918945633333 112.59795999091247 16.75314387702399 0.12495995600001208 7
219 300.8406363285236 266.73784759388315 111.87442197604892 16.94792790747195 0.1261282429999966 9
220 304.9274655440536 266.04248016626775 114.16126262436599 16.56096483063119 0.12282674400000815 7
221 302.99544099562263 264.98770660287823 113.6091460429896 16.709495443570468 0.12226062300000251 9
222 302.0338397556481 266.9416009050824 113.29180481523726 16.86718149501524 0.12580287499999088 9
223 303.1541828500048 265.15889942237646 113.52544539581251 16.616923208742612 0.12418827799999121 14
224 300.9803017154213 262.52632232881854 112.63332547266506 16.806861394985802 0.12617250099999922 12
225 302.00941747362987 264.81496876811696 114.5061974279002 16.605272815332007 0.12469563000000505 10
226 302.76878925278925 264.3067490971946 113.93283873180437 16.70567987029968 0.12374929799999279 10
227 302.0172411552496 263.97045912985817 113.6754965074579 16.63336030831239 0.12295251399999074 12
228 303.178544779737 265.1674708329844 113.19820067664612 16.75352091826283 0.12422608500000365 7
229 303.6226792970585 267.4367734284303 114.37976959120114 16.62174817881978 0.1225461709999962 10
230 302.9604923147365 263.19624347933325 113.73135351371207 16.701484559566655 0.12549310700001115 24
231 302.97160714928737 266.5632673384998 114.44127023711606 16.540981350508137 0.131225692000001 12
232 302.97719181296225 264.9705187295994 113.73687950298674 16.649633552931277 0.1284080890000041 8
233 301.73039110236215 262.9357184957388 113.39591087245898 16.808099212622544 0.12790656599999295 11
234 303.01888793523574 265.3158884074909 111.78691160845271 16.866975565135863 0.13470692199999235 15
235 301.5917849667857 264.8883950377347 114.49206655205144 16.675511611082943 0.1635232149999979 13
236 300.70047428333737 262.65227107059934 113.96580364770799 16.648325390896957 0.15268289600000173 18
237 301.1982990419135 263.7694996914563 114.14026695578491 16.598513460711736 0.1502294360000036 6
238 302.4194987244822 263.4382439325119 113.21858522036607 16.58923044642404 0.14219645900000444 20
239 302.7518625613631 265.97186324254005 113.09474064876754 16.85640785860442 0.13345060199999637 12
240 300.98292623077486 264.62653291447987 112.18388346965688 16.803072075396436 0.12225479500000347 5
241 302.81431372275597 265.518340853673 113.45748828411293 16.742109258567957 0.1231951989999942 6
242 301.6568058430515 263.71727841721344 112.98554579579357 16.76405280549925 0.12330574900001068 8
243 300.06927302888613 265.3347485452941 112.4270292980482 16.88225814863018 0.13119213499999205 13
244 299.20757045836535 265.737110417904 113.31200372334307 16.837361344307936 0.1373295220000017 6
245 302.1774418540038 264.86637880158577 114.17933549442495 16.674486957344524 0.131395468000008 12
246 301.43917987154725 265.2057990166149 113.72935457125142 16.733013852054484 0.1251840249999958 10
247 301.88429454072815 266.3694564841564 112.94057618141716 16.717920110874463 0.12324330499998837 14
248 302.56616700646003 266.26388910534473 113.29342263767627 16.830174580134194 0.12282680199999163 6
249 302.25653375578247 263.8442877202039 112.58486752104123 16.854204084841584 0.12255987700000048 7
250 301.258020020677 263.939406914657 113.32826479964706 16.785552802479614 0.12346190700000648 8
251 305.53476650531746 264.8722765937201 114.01864603006373 16.63282073132793 0.12111394699999778 6
252 301.1333532166546 264.4193591174478 115.06116115498752 16.54865159494337 0.12299868200000219 8
253 302.2959559437109 263.9184116622858 113.75427524585265 16.774295527739266 0.13707561799999723 7
254 303.318643554571 263.2356475040646 112.94613315905669 16.675859493233222 0.12474875000000907 17
255 300.4428402689753 267.3320686915069 113.09759886829906 16.85144437926991 0.12122493699999382 6
256 300.52209833636385 265.93014087054263 114.37046820438377 16.71341774016167 0.12293538500000523 8
257 302.71134688042906 265.11708122757153 113.53877938915524 16.762260064875125 0.12237763599999596 6
258 304.716936090792 265.7513361258964 113.74707726718555 16.61535238741294 0.12176848000000007 8
259 302.95467289882214 264.7438266264867 112.17712446846095 16.84606008293812 0.12329775399999221 11
260 300.3778197989703 264.0004649377604 114.05566632830025 16.635362396157806 0.12313987299999951 10
261 302.8965276127513 262.8138747531667 113.59753548525113 16.664871476082393 0.1265972680000118 7
262 302.39428099470814 263.0018762096323 113.51773653584416 16.66723562540938 0.12376482100000885 13
263 302.0780362916359 264.8235495251683 113.86574344314091 16.616715873264233 0.12598838699999249 18
264 302.3703464252642 263.01622653029926 114.33077122438469 16.530528058438488 0.12122566099999688 6
265 302.37089847517547 267.3376428938811 115.2313922622023 16.411793767944054 0.1286934039999892 10
266 303.69796973907523 265.46817146805535 113.15692617886636 16.709152349027338 0.13388778099999854 19
267 302.2992007108443 264.42763855825734 113.75647862940198 16.58223535586776 0.12458656399999768 15
268 302.4643389727622 262.83006631334825 112.82998428200267 16.671512467891624 0.12351647299999513 8
269 303.5683031703563 263.97944698272283 112.87523557436012 16.742022952914933 0.122616586999996 12
270 301.08550487440357 265.94866289420696 112.90709505845595 16.822007852602997 0.1349908069999941 31
271 303.64735289065584 263.7590023430382 114.30500837709401 16.52224529796731 0.13208700799999917 5
272 303.49857437778496 264.21680762358176 111.79503654611341 16.7965814400165 0.12247517400000163 11
273 300.2141194015033 265.5553208400041 113.05075456917572 16.903271849773645 0.12255601500000068 12
274 301.48963227850925 265.62702659406256 115.06918409995572 16.501455964122382 0.12229854900000703 7
275 303.8898587202506 264.3105042824509 111.376817056299 16.949429288485394 0.12342106300000921 6
276 302.33296808626596 264.1907450017385 113.88072836245215 16.579387238823482 0.12772540299999946 6
277 303.1567569965006 264.99972362385785 113.55844200487343 16.68608937196364 0.12150163899998745 6
278 303.22795968891995 261.5130862920621 114.12720201456958 16.64413257292543 0.1268015389999988 23
279 302.5775236737941 264.70167095166244 113.70266707244777 16.74922369837234 0.12453596099999231 22
280 303.4475845134507 264.60456268028105 112.95656130128246 16.80358852643763 0.12385093700000027 9
281 302.61661905182024 265.7739261430424 113.30028084062769 16.763063911321463 0.12113042100000371 6
282 302.36234803420075 264.6969355902478 112.70942006768024 16.818807411211715 0.12178633199999922 6
283 303.968498049706 264.93584546020145 113.61340645313031 16.6898337613503 0.12554118100000267 6
284 301.92695087573287 266.9565142720036 112.4386645666794 16.89410599561008 0.12179909000001032 8
285 303.2554635364194 266.2882471417824 112.54161491884717 16.8183250341096 0.12349358699999868 17
286 303.78603535746464 265.5504952477311 113.70323722382741 16.693916554662803 0.1221711259999978 7
287 301.97809223434814 264.51075856860274 112.58016160425561 16.795371744342713 0.12224893299999451 12
288 304.20403199165617 266.5603472279738 114.50000005436084 16.575705806688884 0.1294415070000099 12
289 302.5902585018405 262.6074180813229 112.824694946134 16.861774788507393 0.12217236800000819 10
290 301.7959360180462 264.8956678875732 113.8382990100859 16.62966516421988 0.12368150700000058 9
291 301.93512217603455 264.40356575753555 113.30796401214172 16.682342948934288 0.12239007000000868 9
292 300.167123938975 262.97013946400386 114.16380176890856 16.665078847714106 0.12375585099999853 6
293 303.21983850561355 265.5147215039423 113.62878733958713 16.729948802864357 0.12880054400000063 6
294 301.7598612219551 264.3113437681094 113.26262798838539 16.810325959158302 0.12678428799999608 8
295 304.17800135162264 265.5476307112857 114.42614936041349 16.60321862579143 0.12463087500000825 8
296 301.57524430726215 263.5532472209403 114.1115094666593 16.647011586835745 0.12242744600000321 6
297 304.06906871415833 267.01821957768664 111.61644238948973 17.041259161666588 0.14444148600000517 7
298 300.7899134167449 265.4796779307461 113.45765158296466 16.820445210044728 0.12115272300000868 6
299 301.0260381107648 265.47273641187195 114.01133386813655 16.720078727595173 0.12299406099999999 14
300 302.4504722163445 261.5147238092285 112.69892158885106 16.80225440224788 0.12155855900000745 9
301 303.2735959189093 265.9456303501361 113.0773281294674 16.807370878532684 0.12159503499999857 9
302 301.7317619665597 265.7801097574547 112.7577820066539 16.783896498056194 0.1275921000000011 11
303 299.46782124648945 265.5270007363481 112.74474720696162 16.831837281473426 0.12184584800000664 7
304 300.7051760838969 264.38236668796714 113.95108450735192 16.76498530695481 0.12625549300000216 6
305 301.6374573428411 265.5669841810604 114.0626305227082 16.616131614899903 0.12759306799999592 10
306 300.9879550658383 263.75936303534104 114.39749462742354 16.636159246163746 0.13706956500000445 10
307 302.3737579611505 265.18163230002256 113.37593727713016 16.72208438278071 0.12214320799999712 9
308 300.8842016536525 266.20735379523035 113.814198198914 16.685680737470133 0.1232134959999911 14
309 299.8112813289719 267.37828909999797 113.67290061959254 16.716406778149885 0.12205119399999376 13
310 302.0754836277493 264.70758078545316 114.0568811117107 16.63044780961415 0.1232341709999929 16
311 301.3023095333936 264.88463273422155 113.90250246520358 16.655026406557987 0.12269685500000094 8
312 303.1453608833159 266.44161453274546 113.39307788645391 16.690863302818688 0.13650153799999032 16
313 300.09654957156755 265.36656790610084 113.23848700710167 16.724325640294133 0.12251646600000754 12
314 302.035868747419 263.87653306907066 112.79899458083813 16.731622528404827 0.12202073199999575 8
315 302.51408035725564 264.7133863270784 114.0655254717824 16.697758713999562 0.12140708699999436 9
316 300.7159802044009 266.9181475333974 113.59647383632175 16.762168874194995 0.12352708600000994 12
317 302.4167980360436 264.85572491225946 113.30097797202666 16.742293913012766 0.12163335500000017 7
318 301.5807153939647 266.43084675525273 112.66308573822087 16.76205798075366 0.1283908110000027 13
319 300.720526228302 263.82819924853095 113.70057513583444 16.74052395576523 0.12946231800000874 16
320 300.9265967840889 263.3749644629218 111.87687973161542 16.976162371031357 0.1234178619999966 21
321 302.2227885501451 266.518756607265 112.81770718505946 16.7521742898459 0.12933334999999602 8
322 302.62839645961736 262.26944297107184 113.15630346465821 16.76528827412807 0.12272283400000106 6
323 302.2359637779461 265.8663787910314 113.41662062294816 16.796255305423546 0.12234086799999488 6
324 302.677645780336 264.60937114533436 113.16796035969736 16.851252846638857 0.12146055799999544 11
325 302.6310395503483 263.78857599572837 113.48285941303408 16.778785317490705 0.12563354399999582 8
326 302.2159005068258 264.6950189533285 113.36259183980742 16.736881408829845 0.12407247299999824 14
327 303.1537986257841 264.1101262959958 111.49934743091751 16.978150819241662 0.12364932599999179 10
328 303.2906355610844 262.71405455509137 113.58404795871505 16.714487567290394 0.1267014080000024 7
329 302.5439393561284 264.6483883634981 114.13747977587087 16.612649115885777 0.12797795599999517 9
330 299.42747560076185 266.20821673061283 114.54099261776186 16.629668770883285 0.12243096900000694 12
331 302.7779610583354 264.2712856587609 112.88988819355289 16.841309461042055 0.12296162999999183 6
332 302.4087923800608 265.8360464191696 112.95508021967537 16.85838205861205 0.12155887400000154 7
333 302.7859571609519 266.23915199423743 112.4244661290936 16.895698161353625 0.12596902600000703 16
334 301.2881288622143 265.2934259086539 114.354777430254 16.673108156488716 0.12227908699999546 11
335 301.45524042364 264.0698259981067 113.1723095900411 16.87422680666389 0.12327587200000778 10
336 301.58799494473095 266.5336384938752 113.88813117096366 16.684848144596437 0.12149165099999948 12
337 302.4090211283128 263.73562401028164 113.63307648917802 16.67636035978406 0.12966284399999495 8
338 301.3764439921321 265.2146207830328 113.67699867993386 16.78124071680062 0.12869563699999276 7
339 302.47983722009496 263.89137132938725 113.44481384506626 16.69109396552051 0.12655236700000216 15
340 302.19993502637294 268.29255321138646 113.35552148145767 16.897368095808773 0.12752244700000404 12
341 302.0964811138378 265.5769508496211 113.96393787107964 16.760170816356982 0.12230482100000017 12
342 302.5212952051651 264.3560782215826 112.64727724908666 16.904519858443756 0.1291085870000046 16
343 302.9670514779243 264.4088365212654 115.16295311987838 16.553614690143487 0.12756940799999938 6
344 301.92331398448204 265.6733450442877 112.78155218840888 16.86065892678343 0.13088847099999157 21
345 300.6613780949575 265.3684451595424 113.4007831656897 16.710301618718624 0.12423722500000167 15
346 304.2008274927018 266.5116588841009 113.01980306397815 16.843200753332574 0.12232131900000809 6
347 301.3223834211063 264.11865083244913 114.28218190271889 16.566321339780785 0.12665887600000758 9
348 303.15422700920135 266.50854558267605 113.35901998094057 16.76511856902991 0.1219021980000008 10
349 301.4995429072513 265.08626892568583 113.34475076535261 16.771414505413087 0.12213040899999328 6
350 300.18150856499744 264.3211699140349 112.73301930723609 16.94803915989732 0.12908561100000782 9
351 303.20259360401485 262.70271174559343 112.41823412245405 16.876364181652708 0.12436445500000559 11
352 300.78689857873803 266.2015741086923 113.02428293852797 16.851421861477053 0.12189150500000778 9
353 304.16643259723725 264.70654479842125 114.48769027603838 16.545770224858174 0.12290109500000312 13
354 300.75889480493237 265.78040097780257 112.87938567433478 16.87040836107021 0.12415091900000164 12
355 301.1006630676385 263.15780954578963 114.00951889234739 16.626587062886244 0.1298226110000087 10
356 300.1893530457088 264.32433441481936 112.38000135764534 16.929331665295113 0.13416044899999235 30
357 300.64246204471124 265.53095156713147 113.00383204325968 16.744683811255005 0.12297235100000137 12
358 303.7530413630633 264.47231653616257 112.59963571327893 16.888349139417755 0.12455605899999966 22
359 301.9132025933348 262.90959590731893 114.12484407530974 16.675895960622707 0.12193318799999986 9
360 302.8010494446818 265.2577595578315 112.24035389578754 16.896651467311063 0.12499371699999529 15
361 300.25619196290114 263.8914872285317 114.60617005945986 16.613310091082273 0.12257124799999985 11
362 302.35735532197873 263.98480792909163 113.89104500171396 16.693319803107908 0.12274076299999592 7
363 301.6884332012319 266.42839152941553 113.73669640248929 16.806285721821634 0.12265100099999415 8
364 301.6106669272096 263.3690878759792 114.00069096440212 16.597062502385466 0.12168299100000013 6
365 301.97831777504376 263.73338861424224 112.81544027715604 16.862044921460562 0.13628457299999752 6
366 300.59054186862534 264.7724039914369 112.58447541220802 16.824825282098917 0.12182260099999098 8
367 304.3068022549692 266.75967354756784 113.87943150903911 16.733314914458667 0.12227190099999063 9
368 304.8247763556992 265.3660879198344 111.45182684975374 16.89742589140286 0.12139303399999335 10
369 304.17286770267776 264.1140185222491 112.22529512511429 16.876265279615712 0.13247122999999306 30
370 302.79845846033476 264.11116218970244 113.19546045081255 16.67517155126323 0.12157273199998997 9
371 301.6418599810869 264.25849852384073 112.87641581978832 16.90321105318716 0.1224621760000133 6
372 301.4307499570073 263.39096639685425 112.78027558126432 16.81686229406901 0.1288442130000078 10
373 301.5164466481066 265.060347396233 111.90079654892637 16.909203166323294 0.1309627529999915 12
374 300.189236492725 264.6837841176257 112.69151734202676 16.906543883225726 0.12721849800000484 8
375 301.4570874888887 264.56395863244074 114.52870629337819 16.540008536234854 0.12123127299999226 5
376 302.762429723571 263.1798144750219 112.98649083101297 16.8089779854683 0.12177841300000125 10
377 301.5146063190538 263.62067845011114 113.47331113817181 16.689075844877625 0.12474124899999595 11
378 304.9654860691451 264.84056050357015 112.60245750194969 16.76820534152806 0.12342646300000126 8
379 302.76332945483796 264.0597596251466 113.64084952668252 16.715082632068015 0.12775651600000515 5
380 302.8121858665362 263.81593762630865 113.42494551281263 16.71732623983598 0.12261761999999976 10
381 300.94750503058884 264.96906502637023 112.75707934293123 16.800892728317034 0.12284131199999138 13
382 303.48617670769596 265.2345325245399 112.4918046251598 16.77962646811861 0.12374207499999557 22
383 302.2458964427557 264.8545056914824 113.14372801502954 16.791172649535 0.13076391799999953 11
384 300.44422608105225 265.352160604609 113.2344449037744 16.875015183124326 0.13351834899999915 54
385 302.6282145445113 266.7342394391961 113.6613042687005 16.693594414086846 0.12399970399999916 12
386 300.0445197745508 265.32842579865184 113.4365116288566 16.805776852276157 0.12232186800000022 12
387 302.6316120398182 267.0094655209791 112.96669113717195 16.837686117674192 0.12191903499999057 7
388 302.92680958527524 266.1931800980357 112.83809960358776 16.798053260557168 0.1291626120000018 15
389 303.148342609802 264.8129686169724 113.81109818215467 16.63255626901058 0.12579048300000295 11
390 301.2257443498199 263.6434734329009 112.88213908765019 16.7874358746101 0.12745709600000055 8
391 302.44216745693916 263.94201328412544 114.62553686743196 16.638972641158063 0.12864339899999777 11
392 300.13860180982 262.98611675169053 112.45297784553661 16.836914356672626 0.12125113499999429 7
393 302.8112658832039 264.87987271385794 113.38309587577906 16.671901212264032 0.12715235499999267 7
394 300.23275141510163 265.25163763162556 112.77000412471143 16.872549427961722 0.12836948899999356 7
395 302.0216449807694 264.7368014427662 114.02949759497831 16.71726213527902 0.12147463099999811 10
396 299.84671684897313 264.4946818165329 113.7652718528729 16.647981668629125 0.1255320350000062 15
397 303.5323256684881 267.62813071040813 114.03773400552207 16.726304333242577 0.1391165559999905 8
398 301.5286079443529 264.39144629686604 114.58382052083793 16.64687250544238 0.13197495400000037 8
399 301.54265923492363 264.5334906183664 113.01077649676971 16.711047255829914 0.12382499400000313 18
400 301.21198467133974 264.10991884799245 113.3012406292428 16.71213334103899 0.12383716700000491 14
401 302.63617242405724 265.02257227243155 113.23101933294444 16.75120706077693 0.12142714399999477 5
402 302.9836747425532 267.6475148058942 113.17932078074364 16.786646455385156 0.13018340399999317 15
403 301.80966323185834 265.851451119287 113.52147896203849 16.701691722145625 0.12798149900000055 10
404 302.13736936051714 265.7563131597841 112.7795493542052 16.866579536254463 0.12358220499999106 6
405 300.44841898726906 262.83667471354124 113.08309801211684 16.716143349321975 0.1230061830000011 12
406 302.5115699861898 266.6259173996375 113.45404101813341 16.765492787159353 0.1233493369999934 17
407 302.10497878794337 264.9717717910994 112.91239689390171 16.82900803204749 0.12667172599999788 38
408 302.23362908782036 263.61150399032823 113.34138210705034 16.75105990923539 0.12861802300000136 6
409 302.272351822309 264.88117200823376 113.86353061357794 16.577068964065052 0.12350526000000173 15
410 299.73184701284237 264.7214424502663 113.34432217254911 16.766687191053077 0.12091361299999903 8
411 302.948462536249 267.8414277239045 113.16102901424877 16.81364673485119 0.12248259800000483 7
412 300.76082013109794 266.06334282865055 114.12430974340323 16.712252225363677 0.12223123100000066 11
413 301.2855418495555 265.50179597651123 114.24551939180185 16.637417418555337 0.12068799700000454 6
414 302.92533630811266 266.0933381557434 114.97226678570748 16.534870527828204 0.12174280499999668 9
415 302.2249716182961 265.6669492932109 113.39153487691054 16.773717953331598 0.12429355300000111 12
416 302.7483407828536 263.69508202330627 112.18607758039242 16.78804342108366 0.12184724300000482 12
417 302.2415977082896 266.4665954305004 113.71114502177406 16.79044701385404 0.12173963600000093 8
418 303.1970456795571 264.959325782107 113.46754006840901 16.8085102779764 0.12222775799999397 8
419 301.80363573467594 264.9157850230432 114.47935146742574 16.628447850836732 0.12175888199999463 7
420 301.1653208451066 264.83307614059726 114.18738921942158 16.581667203770124 0.12391500400001121 10
421 302.6673927213599 266.86505245786645 113.36160955877067 16.696266388812955 0.12409813900001154 19
422 301.79430823893694 264.1987851357128 112.79651354244392 16.80082001253266 0.12269044699999654 5
423 303.0371193404701 264.9261785571472 114.21735622290956 16.60152097094969 0.12259284900000011 11
424 302.2629833217613 263.62146756546224 112.34237716695166 16.76002579288512 0.12542969900000855 10
425 303.7583034122616 266.0877106853972 112.47969984325873 16.740018463706747 0.12241392199999268 9
426 300.4790663748333 264.8225291877059 113.78870383708583 16.695955313740328 0.1212532589999995 6
427 301.2691907207212 265.5294918649377 112.71772252392621 16.703626068045825 0.12311105800000632 15
428 303.09853288785234 265.0330269665889 113.61425910037192 16.783047226284765 0.12476359000000059 16
429 302.90944520566006 264.22838159195123 113.47116399388158 16.643999617150875 0.12168204799999671 6
430 304.14341178642 263.9546990703979 114.20385324041384 16.487485949163737 0.12481908999998836 23
431 302.48227811624844 265.2150258093626 113.55035754797899 16.83514671355001 0.12356709799999521 10
432 300.6490058211406 264.06459471607286 112.87781152782544 16.85447406051909 0.12799243400000648 5
433 303.936025655752 264.8179152133579 113.70420465815391 16.692827437543155 0.12309182299999577 12
434 301.84681602448865 265.63420100271276 112.93524700028048 16.877989668130404 0.12541130700000735 6
435 300.72693500431274 266.0138049973009 113.2815818419562 16.778245134006426 0.1237282620000002 9
436 302.9967702905381 262.58481071496703 112.57068883244752 16.87763767372441 0.12267025199999182 14
437 302.4682886104028 262.5655750535528 113.59122418050805 16.714060723864762 0.12309674599998743 6
438 301.6026703813835 264.47014982859264 113.08590266160132 16.868426727707163 0.123185497999998 12
439 303.00663265542454 264.69560360951937 113.87676342550475 16.588202816683985 0.12205838500000254 6
440 301.20152492012596 264.6394074879085 114.02426515491176 16.74464443286787 0.12155215500000338 6
441 302.4353007289586 263.06109656331256 113.0780657897884 16.82741017806356 0.13417954099999463 30
442 300.8380169763088 264.64964842570146 114.00307202316773 16.687692240431076 0.1223076920000068 9
443 303.4914126821307 263.8035150831438 113.09655761549543 16.767108323171506 0.12577662299999304 10
444 301.1007757008106 265.8441915565889 112.92799786519156 16.78929909504494 0.12364263400000652 14
445 305.150807413767 265.65670263667937 112.67360494464126 16.853867804499423 0.12869408499999224 11
446 302.0604897184826 264.18636343422276 112.10847466719905 16.980723326187764 0.12854061600000932 24
447 299.4268172034581 263.3487938241783 112.53858361522165 16.84711800210575 0.1233381850000086 12
448 301.24612580795434 264.24953951736046 111.87500330269025 16.939447984640786 0.12674938799999325 9
449 301.34264702349367 263.57905957423134 114.29700120366009 16.62646939843904 0.13253482800000427 10
450 300.7426997703449 263.2990007772777 114.78236012075487 16.553589086694142 0.1264320119999951 19
451 301.6798821688735 264.46418768168354 112.47861761044088 16.869927051050546 0.12141315499999905 6
452 303.96243943264784 264.59838691686997 114.14638955495933 16.53850224434587 0.12426629899999853 15
453 303.6656105100388 265.3709244141423 113.29681737753307 16.809250101232553 0.1298615190000021 12
454 303.38973778236783 263.7384323995755 113.89192747631695 16.795366322953264 0.12582978199999673 11
455 302.9173194713397 263.9992255740847 113.57305147303369 16.78470626266317 0.1259725290000091 7
456 301.30217845549805 262.66066087392016 113.54467998192602 16.787858912122665 0.12306771800000149 13
457 302.76968763613974 265.21689810036537 113.295183693284 16.880634966290973 0.12193706099999702 6
458 301.29051625077443 261.02321461642373 112.05093619000583 16.88610183967999 0.1307621170000033 20
459 305.1833558583345 266.19765940065145 113.40617932003525 16.73111304291106 0.12229306800000472 5
460 302.1312022238769 264.3948226670517 113.00365021454301 16.896621632498107 0.12598608500000807 14
461 299.79889689756027 262.79363887485425 113.11546626198904 16.755497239598622 0.1259373059999973 16
462 302.19026871054734 265.2618637016806 112.97939340528129 16.79386109222544 0.1268964000000068 6
463 303.93912149845016 265.1861879676214 114.27712459717816 16.672871977606903 0.12048522899999625 7
464 300.06830867325766 265.2906530175735 112.71578651934706 16.90679330604817 0.12548685100000512 9
465 303.1008313080647 265.6012490883719 114.95862316989675 16.512559578410688 0.12278490399999953 13
466 301.404263462374 264.7998304102241 113.94749291094655 16.582562680034954 0.13177422100000058 7
467 299.33710811934293 266.05788206170723 114.12702833603208 16.78958303831444 0.13167347799999618 18
468 299.75298143771147 266.105326241514 112.95045234519296 16.897772939251972 0.1276369420000094 9
469 303.00037402828 265.8270423626475 114.34321819662108 16.608171962377185 0.12428717400000266 20
470 302.90522072344015 263.7268950792351 114.49516207237961 16.54742275398427 0.12133820399999706 8
471 302.20233239387017 266.4642096509134 112.32876026763726 16.910440987229087 0.13249802400000021 6
472 301.52288806147635 264.5765949002266 112.98189813086526 16.763200551502656 0.12357784600000343 15
473 301.4065159336786 263.38673792280235 112.55410243075171 16.838206790287156 0.12292607999999916 7
474 303.83969544200124 266.2210553554406 113.79322823039442 16.617327508741933 0.12339973199999577 10
475 303.3987700687723 264.603069287106 113.68359524443923 16.686195459433296 0.12212196500000516 8
476 303.81740314891573 264.4561080350749 113.36224563525816 16.75426589566221 0.12193507199999942 7
477 299.8454335380278 263.37203174475644 113.8763584111479 16.709705613853263 0.12224562100000469 7
478 301.7587662815894 266.1667717141257 113.46659853810966 16.728959664682904 0.128788467000021 16
479 303.4061132703371 264.4482982852197 116.09315027590205 16.37899635852417 0.12341390400001728 10
480 302.15547705650414 264.6651544563422 114.17679468763068 16.52557863630829 0.12793195400001878 21
481 302.2877737152331 265.48665037583976 113.02275950277019 16.792945139058652 0.12344162499999811 14
482 302.29887561351524 264.4327377188588 112.72044860690023 16.785062995229797 0.12275555499999768 7
483 301.00269438895145 264.4008499671812 112.25463187574064 16.880336639220644 0.12410496399999715 12
484 303.1935253531393 262.1290707738932 115.28244203966727 16.467688489648665 0.12248131999999146 7
485 303.16111763893 263.8509259363402 113.38414261140926 16.72941559887003 0.12478960299998221 11
486 301.39860840994646 265.15782172391494 114.00592996873051 16.716414516322114 0.12081585600000722 5
487 300.8476430320333 265.3168048100757 111.88836667824138 16.90463091287724 0.12239418200002206 6
488 299.9194422459702 264.0700345935812 112.74584455881816 16.890871714396564 0.12483499100000017 23
489 303.15903170598733 263.6560587171389 114.2028208584684 16.640487350012886 0.12975454400000785 9
490 304.77737700192966 264.0946462726442 113.64682674505936 16.648714984781087 0.12459659500001408 21
491 303.093191137704 264.7899269506815 112.43106871450352 16.894882983633696 0.125278714000018 12
492 302.12999099993147 265.12886014573735 112.6559626444097 16.854645090158176 0.1233471300000133 6
493 302.9552950167185 265.32991228932775 113.50931440716501 16.688736828536445 0.12158113200001708 9
494 302.74418975942575 263.9169815352266 113.87256204023588 16.625128868737207 0.1220825780000041 5
495 303.15854256446914 266.0500509062165 114.84573790278448 16.463161705452702 0.12236065900000881 12
496 301.8001708214265 266.04829262284323 111.20779801520273 16.861301155785682 0.12383036599999286 14
497 301.665480616055 261.92666751338106 114.1035993509665 16.62732263124492 0.12197307200000296 7
498 301.6448773252828 265.78575135702476 114.37251824025176 16.672569157722695 0.12244127399998206 7
499 303.63325273495343 263.54081006594066 113.20844871406128 16.714646175523974 0.12237135500001273 10
500 301.9654991689914 264.19798865709276 112.36205920439006 16.88340284214347 0.12494384900000455 15
501 302.88065419933116 263.6680093723046 112.1170604233 16.818306748583623 0.12274118900000985 10
502 301.11469106269533 265.31995135881374 113.880921774932 16.72198994478237 0.12419550900000331 10
503 303.31268314633235 263.7032859363946 113.8957848977446 16.684246442880337 0.1231167679999885 17
504 301.63435742182077 266.94415281111776 113.81755691109791 16.659779862279695 0.12247801500001287 6
505 300.8968560988943 264.73971500743744 114.58664492516104 16.60887099129004 0.12139368800001193 6
506 302.3914923081958 264.38518054771043 113.93738636081132 16.70058568193175 0.1260568539999838 25
507 302.3099037379761 265.01921626624863 114.22301723981134 16.629362151727342 0.12109092299999702 6
508 305.3036051054369 264.5043490868922 116.13844443207172 16.257929509574826 0.12483281499999066 7
509 301.0335656302381 264.8143936584997 112.50235324199281 16.91027901784713 0.12157394300001556 9
510 301.3718164197144 264.70164893990784 114.53284082586703 16.646691994351734 0.12387841500000718 14
511 302.4599837105732 262.63914748489685 113.17690454267535 16.74136432435449 0.12174186499998996 9
512 300.26353231198897 267.19968120344737 113.97311625395531 16.802805084997967 0.12258572700000059 13
513 303.2863354329183 264.5901514844418 114.10820069254592 16.603440795519038 0.12183817100000738 8
514 303.2081317873808 264.03761163595925 113.88105733167278 16.566000289977676 0.1216780110000002 7
515 304.054870456159 265.54183811081344 113.57536669733271 16.637054612274735 0.12231256000001167 6
516 302.18685731842083 265.3498196123021 113.95890721078914 16.62588755525252 0.12193959699999368 11
517 304.0136226594214 263.26088677226824 113.3243744498932 16.667945042923716 0.12827720900000372 9
518 303.507036780637 263.4772566857012 113.00390038615767 16.72116262914949 0.12597455400000968 30
519 301.2711964953216 262.1537878202546 112.14167845785788 16.89069693214669 0.1207785940000008 6
520 302.587269351965 262.4441451758655 112.47374192626883 16.788223088257137 0.1222171790000175 8
521 303.0037264094462 263.7390553815228 113.68050396789418 16.700163457509767 0.12498046299998578 18
522 301.7731476989657 262.7048103727816 114.3072042724588 16.564032643981427 0.12109335100001317 6
523 299.94446519211255 261.29363072464406 112.84998617490947 16.703952704965083 0.12215061399999172 6
524 301.02259667068716 266.4933797508975 114.9407439773302 16.59535758929893 0.12246863500001837 12
525 300.9798820078647 264.5700963131821 112.30716970624097 16.91780259640349 0.12438298699998995 19
526 301.5532263826551 265.24272367188775 112.41565588254443 16.8375751979236 0.1241554749999807 7
527 300.13955298242314 263.5720580235951 113.21402802723468 16.830815742484674 0.1253923259999965 9
528 302.7278632543606 262.1092781066133 115.14164709304045 16.486247130460463 0.12237927399999649 7
529 301.27996018157245 267.35830946621013 114.33330033485275 16.593582702835494 0.12497394499999359 22
530 302.9599461744173 265.4744286273009 113.38850244987975 16.73524229527696 0.12239168400000722 9
531 300.84965029076665 264.8189946948404 112.85240672803242 16.88235535875353 0.12394433800000115 10
532 303.75090192854714 264.3850364411065 113.14775426821461 16.74628904545282 0.12162033000001315 6
533 301.85522663691006 265.7252182143537 113.55150517006206 16.738081918997786 0.1212396530000035 6
534 301.1624003109066 264.2098672950402 113.6636712047586 16.807725934030596 0.12398769199998583 7
535 301.6887479642092 265.08792247119914 114.12023003390905 16.69587635195618 0.1300440079999987 9
536 303.56869778567045 264.9369925466124 112.42280375288195 16.944192236745216 0.13084562599999572 16
537 301.5122136891366 265.9417199984422 112.59187161586671 16.896242253459715 0.1228886149999937 8
538 301.81046020195845 262.9490398859049 114.50057123021551 16.52679969494625 0.12486386599999832 21
539 300.01536625063835 264.77793243401453 112.53901500914452 16.966134107075252 0.12587647899999865 8
540 301.9595229363801 266.6605865861119 113.76621199764058 16.826180210456727 0.12213953299999503 12
541 301.6729687892228 266.2857436135772 113.06769921099527 16.853585359650882 0.12525481999998078 16
542 304.31928814467216 266.8171993481071 112.70719855485994 16.885787588008025 0.13021854400000166 18
543 300.030496613738 264.50258334201527 113.34076125882456 16.823700072003728 0.12221047799999951 5
544 301.71115677358614 266.1845963301624 113.54449107157706 16.828172680749795 0.12129588400000557 8
545 304.3358821578866 264.84793244544665 112.29000590522699 16.796640103577513 0.1232537010000101 12
546 302.8170884123861 264.11071220649933 112.64070207564981 16.783939101589205 0.12218883299999561 7
547 304.30208232377805 263.9317272215167 113.29760217728136 16.811080134992075 0.1273274600000036 39
548 302.7096008417963 263.54316733458745 113.3086132556735 16.765200540843296 0.12709536399998456 24
549 300.77807682811084 265.3581004867348 112.34653435547085 16.98003911708558 0.1250604210000006 17
550 302.29053195710935 266.50668605251536 112.43182680626502 16.891569933510162 0.12294318900001144 9
551 301.65725667173723 264.35180782383367 113.90221552164795 16.689913447012394 0.12242630500000473 8
552 301.6200596173516 265.4202024806597 112.34298959734052 16.908211087094145 0.12444498100001056 7
553 302.3053567125489 266.18676652879327 113.89142887939282 16.716827489874312 0.12711552700000084 24
554 302.78558616220704 264.5256607044622 112.44075564187985 16.88797778952753 0.12233145800001921 8
555 303.09715335235893 265.62620215117096 114.61035464061216 16.525926490346382 0.14336039400001255 7
556 303.8874256586472 266.222518294243 111.82695109926937 16.89070068843134 0.13351927899998373 8
557 302.76005007868343 264.5076217158477 114.01109739345205 16.65942771309142 0.12256812100000047 7
558 300.80291696054553 266.0889673553315 113.35670336030988 16.83062011175421 0.12655837999997743 7
559 301.84943794461014 264.94477801355305 113.32351252745976 16.763455971045424 0.12809858999997914 10
560 302.0659895388201 265.23819415657874 112.52758763767434 16.95102573831074 0.12207294500001353 9
561 302.6835301838891 263.57692309343054 113.1317219499998 16.73220713728567 0.12548419899999885 15
562 302.4887757572932 265.0164204841145 112.64131348219821 16.772650598481174 0.12439107899999158 13
563 301.5511557301823 265.6700706305661 112.09321618784163 16.91344957653644 0.12272596200000407 7
564 301.4685184297305 265.40626636055055 113.62635203266561 16.824683468189725 0.12245480499998962 17
565 304.2358053095045 265.69819764914246 112.2749364606692 16.89187665919733 0.12954227299999843 6
566 301.5124476020025 263.0496796520012 113.5237031692391 16.704592667326004 0.12899402299998997 13
567 302.1645526328896 262.57208717366194 113.6289123398479 16.76969240015698 0.122336525999998 8
568 301.24445691170246 265.0350181966486 114.42709270018982 16.684466125490854 0.12353181199998176 13
569 302.31185642577555 264.20087135079643 111.79753958045424 16.971070098181357 0.12235092599999575 11
570 300.2209918155557 265.7255334072311 113.16858261398278 16.781808012125605 0.12184952600000543 7
571 302.54479966140275 266.20966608160234 113.13104754697792 16.732769850394792 0.12611869499997397 25
572 302.28742894483634 264.12022076177817 113.04000316331962 16.846129167905925 0.12193522699999448 8
573 304.0378895184956 266.3932187549624 113.66216354640375 16.694843661251518 0.12119791300000315 6
574 303.01267628786763 262.95599006930394 111.50480378626463 16.943417550365684 0.12400981700000102 7
575 300.00133474519674 265.8243785535871 113.92069982378204 16.76155157365542 0.12196110299998963 8
576 302.1222856995477 263.86832132023557 114.44122023527441 16.678031373124067 0.12335651099999723 7
577 302.165565796526 265.0468700414107 114.64188855404169 16.664366722757457 0.12117612399998734 6
578 302.4492346548762 263.07399628014895 112.18551422156183 16.803670688378535 0.12301450199998953 8
579 303.73581153227497 264.55562247957334 112.61681075849246 16.84828694462749 0.12249094700001706 6
580 304.3950028481136 264.5791304812301 114.54354072810857 16.49565200040097 0.12388655399999493 7
581 301.5739975589072 263.15544719572637 112.0895984241947 16.941204803999888 0.12222063400000138 11
582 302.2340039292676 263.74157493213056 115.02648465977626 16.50329134222819 0.12134903099999406 6
583 301.05038470105984 263.34139158902406 112.63324755994445 16.92495707174737 0.12726898299999334 21
584 302.86514536739594 264.7461861533044 112.42187351798633 16.9626263209851 0.12163809599999809 5
585 301.79230090154823 264.49479543272855 113.79667439575195 16.69592625099284 0.12886238800001593 11
586 300.4716104717814 265.75343209215686 113.30701568285733 16.84302753909419 0.1263382469999783 6
587 306.1270020481444 264.66009676918515 113.60715715809592 16.634371321138996 0.13018710000000056 7
588 299.4335870320373 265.52802114580675 113.09424298525589 16.886556393390137 0.12125069199998961 7
589 301.90310199860164 263.97860787113365 113.57037682539124 16.670601888326146 0.13291161299997611 11
590 302.6110296065726 265.40882684571704 112.81525326502309 16.847635623256096 0.12699840600001266 6
591 302.45709532435797 265.12448647302654 114.31300957261269 16.696975120074054 0.12796342599997956 11
592 302.36105364789074 263.04067453441166 113.38861697285711 16.623352377578982 0.12928816900000584 9
593 301.73471604428033 263.52915688532516 113.95380575717085 16.58427416878066 0.1209649079999906 6
594 301.8960003644696 263.9477626587167 114.58872730449885 16.579931021425338 0.12318417800000248 6
595 301.9590273512358 265.2361449687539 113.35252253516991 16.845292175788376 0.12348222200000691 11
596 301.73599367793827 265.6053619336121 113.01034378241097 16.760980546479033 0.13200962800002003 13
597 302.64070786546296 263.5519438383877 112.16571041580507 16.85260068669884 0.12165858699998466 5
598 302.0976861006443 265.237418278742 114.52856803169942 16.53226854720114 0.12634673900001303 30
599 303.43341252782966 265.7782002099634 112.67322485882181 16.769987065370735 0.1239546799999971 13
600 300.79538224021644 263.33469339074014 113.62972454724034 16.802454736486517 0.1216131770000004 6
601 302.83781742042447 265.1391692584276 114.50102472399219 16.72067840939292 0.12598056799998858 7
602 303.7677212584729 266.86930370455894 113.94786414554243 16.744597658416772 0.1250652349999939 10
603 302.92794146196115 262.7757452946666 113.96139237195149 16.670369823926723 0.12543843800000332 14
604 302.8825893694285 263.95507836144003 113.15754201844584 16.671472464203635 0.12143831899999213 8
605 302.50764441824623 264.53365579974843 113.04297295867289 16.831856715944365 0.12362287900000979 14
606 302.02960432891024 261.07833422254436 114.56082909945853 16.516384737203627 0.12206560300001001 9
607 301.78303414462704 264.10708390435826 114.35303865510153 16.65944353524241 0.1227109030000122 7
608 305.0355461645318 262.81276445564777 113.46760559560349 16.687804762044976 0.12175733300000502 9
609 301.9560690221175 263.6898041546267 114.21471719104224 16.52703410469999 0.12306318399998872 7
610 302.71209834378294 263.6302933156767 113.39493196158185 16.677383758225382 0.12219002899999509 12
611 302.03139692980795 265.7428038659876 112.44310024227178 16.907606379599418 0.12367554200000086 6
612 301.99286952689516 263.9346182847755 113.45071205367341 16.68666912560764 0.1222495720000154 9
613 301.06958411231204 266.7074936114623 113.48292849585577 16.771205197399016 0.12412780999997608 16
614 301.7451525084102 261.59075964678016 114.33882483019346 16.53981605592305 0.12203766400000404 8
615 300.79205761970854 263.13553907470344 113.37874277711019 16.66976150953296 0.13052346399999237 29
616 301.1835429684183 263.8400582807923 113.02835811793072 16.843927651717276 0.12582206299998688 7
617 300.6575545905382 264.28634132333264 113.40721267218001 16.69477337977273 0.12104760299999384 6
618 304.2918942553711 264.44745770676394 112.63645617037734 16.722538954955933 0.12284682499998212 6
619 303.07193624227654 266.3421211821998 113.02098591378981 16.863978190306824 0.12135731699999042 7
620 303.03278880509777 266.11403466169065 112.15738174564207 16.859500089488893 0.1211985600000105 6
621 301.284233968431 265.73297903521876 113.83347252953936 16.734022279576003 0.12325463199999831 9
622 301.6305016077469 266.3832106982413 114.05737795312595 16.67072923846712 0.12221529699999678 13
623 300.94883749442977 266.29192604278296 113.42318203957984 16.906295259803613 0.12147833800000285 6
624 302.88532924169175 264.0122753052051 114.31428996966991 16.66179432719593 0.12172430999999051 8
625 301.7701678232648 265.1279624264028 113.91293894323142 16.692059282664236 0.12300396999998497 15
626 302.16051645939444 265.1750802061198 113.23439549672783 16.732484124464904 0.12352890000002503 8
627 301.2078935926454 264.9567046666835 113.7265290430703 16.66199498163575 0.12461099899999795 8
628 300.9107850642153 263.6383361164315 113.44890741637332 16.700373917661178 0.1244672769999795 17
629 303.2296562786595 263.34973727479263 113.65752440677987 16.711660866195633 0.12299151699997424 6
630 301.32106929143094 261.96212614061614 112.83500316031761 16.83610147750053 0.12755888800001003 9
631 303.84966041780643 261.92625882079045 113.56383904083461 16.599538704575956 0.13193677900000012 10
632 304.67538387525474 265.25114746858503 113.27650476489985 16.75953010144528 0.12447519899998838 8
633 301.1983238897481 263.4407925005859 113.515877429494 16.750758339857864 0.13680526499999246 7
634 302.3976862323535 263.7688430455346 113.68834156918561 16.683671863323923 0.12221091699998965 5
635 303.48651425325806 263.26573388346907 114.07150592139065 16.57174883585011 0.12262139899999625 5
636 300.6361803418318 265.62106525826954 112.2699432427107 16.84732754259012 0.12279807800001663 11
637 303.06798790699844 265.85293781848424 112.12160080217947 16.94135411691747 0.12082174799999734 7
638 303.7303393385972 264.7649218073774 112.41503936639235 16.913392038013523 0.12227568099999075 6
639 302.76043828095555 265.09385055496665 113.3857742243285 16.636198665329122 0.12210564200000817 7
640 301.55826178754353 265.1008973320756 113.64883128711709 16.653812445684423 0.12194686000000843 9
641 301.1357210043023 264.18777057377673 112.95645154608111 16.83553894847951 0.12537132500000325 7
642 301.4895056657348 265.226783462318 112.28500354701193 16.85704796400835 0.1314299320000032 22
643 302.4084671217037 264.63164235682274 114.96914873015339 16.597658676136543 0.12530865999997332 8
644 302.73078805413553 263.90948381442115 113.68565364778058 16.687723241778915 0.12182509799998797 9
645 301.68170234725056 262.798862890059 113.36290172643092 16.710502751771095 0.12113864200000535 8
646 302.8420771389451 267.53345448490444 113.25174156106871 16.721882914218572 0.1243388169999946 11
647 302.09066164448745 266.09164120059677 113.09793970291197 16.653811937395297 0.12805721000000858 23
648 302.1897077179116 264.6265392033917 113.67681020109593 16.687344787918093 0.12476173999999673 6
649 302.58561138176873 264.65363263976275 111.97132258320518 16.9286676503917 0.12232910299999844 8
650 303.1794476828283 263.9657170283183 112.93931457341058 16.709901354816772 0.12953754899999126 6
651 303.22715952160706 263.90922870570176 112.24286838710995 16.854140062640187 0.12233575900000915 8
652 299.87517310829145 264.3124107583519 114.93982738121997 16.62508238782141 0.12619078900002023 7
653 300.85588189847346 266.46850639147976 113.4953776591289 16.890956966727813 0.13075705800000037 18
654 302.2995922968059 265.110006350798 115.04590987838668 16.53875405872741 0.12649123599999257 9
655 303.19566505383034 266.40194371488707 112.14199673508979 16.883335857077874 0.12536691299999347 11
656 303.6892256300811 263.78256382348144 112.92514527111747 16.697279897995077 0.12927406100001804 16
657 303.8250181484622 266.8660204015138 113.87885964834523 16.742524365738245 0.12225269299997876 9
658 299.06457529588556 265.16932282354605 113.16354719183944 16.885273447264552 0.12874143999999887 12
659 300.54519159176334 263.9793573586335 114.05223017396432 16.7276039390627 0.12122311199999558 6
660 303.75944868187025 265.21756231034954 114.41251134412715 16.562900823089844 0.12177478600000313 9
661 305.70436401092246 264.52647857843493 113.617861666948 16.629943513463438 0.12089615700000422 7
662 300.7771523536996 265.4799083772451 114.35900411924273 16.573670856111505 0.12143982700001743 8
663 300.9915300769061 264.0825801173539 113.06223722170738 16.83852510730984 0.12167951099999641 6
664 303.5863363591969 266.73627181373735 113.45885656052896 16.747516568287157 0.12206083999998896 9
665 301.6892908820208 264.46647459187886 113.18454100230406 16.74320130480292 0.12949313299998266 18
666 304.7797508615908 263.9603857705721 113.43558691246929 16.621241256438733 0.12230140500000175 7
667 302.71241506766256 266.6893844935562 112.71527504024569 16.787340701746874 0.12134280999998737 7
668 302.57768365318543 264.27770047292694 113.81066349257259 16.7187516917298 0.1408471790000192 4
669 302.70899145841764 265.037199347249 113.49516641975548 16.843959696013552 0.12442183400000317 8
670 303.9437997646795 264.61041076750865 111.5063870580757 16.934832006051433 0.12183770300001129 6
671 303.1152824820411 264.3181643376191 114.37237920194039 16.634097483496948 0.1213352489999977 6
672 301.8153106115072 265.8932478463835 113.62717936201737 16.778356667964278 0.12678249000001074 6
673 303.77280343436803 263.57231246971975 113.427451511959 16.785188097994258 0.12353641400000015 7
674 301.84717126298784 267.2088356556401 113.25579000185283 16.83452033977278 0.12847518300000615 8
675 301.7327942824123 265.2545208321322 112.24122831046074 16.92825994531784 0.12412963400001331 13
676 300.5218271754195 266.74671950570854 112.84053597305059 16.91572308904682 0.1212706560000072 7
677 302.04503078147286 265.17888034075935 113.30014990275852 16.797755837548443 0.12551820800001678 12
678 301.5146848925728 265.7357594352984 112.8553250741512 16.771720904097055 0.12250090599999908 8
679 302.01668937802236 266.84256114180835 113.35140961287819 16.921411275579043 0.12326593599999569 19
680 303.04700498726584 263.58987571144644 113.0805774604611 16.819081500714805 0.12238082400000394 7
681 299.7219276367943 264.1135650092231 113.14699192545758 16.77714074246106 0.12802941000001056 9
682 301.93239202167706 266.39526261837995 112.63019206195202 16.863195964661706 0.12209299999997825 8
683 301.5627776784487 263.8168507403083 115.0954790210378 16.55437311041417 0.12402585200001681 11
684 300.17625583196434 265.1560217309572 114.24283234634586 16.69162694253035 0.12973492500000816 22
685 303.1676243656267 264.22076316617466 112.86682511770711 16.718042370724287 0.13052878500002407 6
686 300.15509681786847 263.8521540001852 112.74675330389834 16.795349824931595 0.13475039499999752 8
687 302.2200951120397 262.5452033655856 112.51368316360542 16.84718314473092 0.12762455000000728 8
688 305.5775640709471 267.33465119876655 112.47926366443053 16.94371572914382 0.12531167700001333 11
689 304.1636649091022 265.2521006141475 111.48498956501032 16.947878342731922 0.12535194099999103 10
690 301.5341939147978 264.3219522187713 113.89595735802602 16.67318256005789 0.12614449800000216 6
691 302.29741689624484 263.41567932914353 112.49357738143893 16.724126504763884 0.12145305100000314 8
692 302.62224613535165 264.08318525033013 112.80415722756929 16.800977627388278 0.12323253499999964 9
693 303.6015167214845 265.22976225372076 112.94520461645129 16.792752391360615 0.122090715000013 11
694 303.43472681926664 265.35299390216335 114.5551443751014 16.525939531264637 0.13146796600000243 15
695 302.2875262953543 264.6890213814246 112.77617831723511 16.786450526441836 0.12327118100000689 8
696 298.47950380564316 264.9101508129497 113.26424016604089 16.832294971177213 0.13790470499998264 15
697 302.9193249882709 263.54628727337183 113.81095645863721 16.690121146044486 0.12269483899999045 10
698 300.1297884060171 264.2227704758985 113.12851347019988 16.861003866633368 0.1279228260000025 19
699 303.08960680846764 265.21185675246653 114.46725533637861 16.67726576130096 0.12997772900001792 16
700 302.9486406527093 265.7483418496542 113.96119433825257 16.682246588085885 0.12867533700000422 15
701 301.553903476169 264.13273569661675 112.85832785075493 16.870143285579186 0.12561668500001133 9
702 300.5333881409074 265.66204068049706 114.5322077591259 16.65648663996989 0.12614319400000795 11
703 303.0343252278801 265.49901317287765 114.63526110495702 16.4407046934303 0.12188061200001243 12
704 302.90212358214967 263.9168980166483 113.17621324236336 16.789693822741384 0.12341790499999661 10
705 301.38665998082723 263.0947214440071 114.17598998323474 16.583106117085908 0.12418115600002011 7
706 300.25482368037336 265.561711437648 113.3849874353456 16.87753929254852 0.12766379000001393 10
707 302.2416553760013 265.647540701501 113.4018676137475 16.901679497928498 0.12254446599999369 8
708 303.4329031429971 265.35830148165917 112.05731171249346 16.837261482604227 0.13104307300000073 20
709 301.06115022213663 264.776714023018 113.31926095742189 16.742923820517465 0.1284989780000103 6
710 303.1425155645115 265.8786892127338 112.17801088269829 16.907992380541266 0.1238643720000141 10
711 304.88431836582873 265.3072519277378 113.41155293984781 16.74685365618787 0.1268990449999876 7
712 299.3194923434827 264.6694340305764 113.22090601849774 16.812031118167795 0.12250129800000309 13
713 298.4069162520154 265.67677979482363 113.28844997558663 16.878327257371925 0.12117974299999901 8
714 302.5710133828936 264.40464144517546 115.16112350077137 16.527765048862356 0.12142923000001815 7
715 301.4172602536343 264.3937297337077 112.61082839177216 16.874040940687827 0.12357757600000241 10
716 302.14938224151973 262.976277493908 113.16231584943536 16.82111609310466 0.12268927200000235 10
717 301.33512284582184 265.1185424155505 112.06129774323311 16.866493258841878 0.12299397900000031 7
718 302.3594676841133 266.1252707923521 114.09714498101837 16.661458924529015 0.12669184699998937 11
719 301.98235429202447 265.54521040814217 113.6292962105737 16.778748313282343 0.12415004799998997 8
720 301.18691346840626 262.67638937391666 112.58998892404333 16.72579560298101 0.12346894799998154 22
721 303.4825598784281 265.80411606178313 113.72484183964586 16.64916173045568 0.12244196899999338 8
722 302.4210734870452 264.11593465590266 113.52410814428733 16.81435186752163 0.12638237100000538 6
723 302.9045200730688 263.98283571913373 113.38762861831705 16.685380211829333 0.12781922400000667 28
724 302.0035779677587 265.07409126645337 113.30387418974061 16.744720454283826 0.12261852500000714 11
725 304.5545697980708 264.49939330762334 113.15857174089544 16.711263311444586 0.1247759599999938 15
726 302.0539302507138 265.04218572273874 113.08461648760745 16.706398703671557 0.12322363600000585 12
727 302.4244374301318 264.0239822989018 113.37501948475331 16.713020805026876 0.12328438800000185 15
728 302.5072366624293 265.95508462046377 112.721268124315 16.919418454833444 0.12095152499998107 5
729 300.54122788865146 264.7774247633713 115.06713394780762 16.475445586722145 0.1221336440000016 9
730 302.13036931611464 264.0190429639332 114.35385489987969 16.58415217688342 0.12185616600001481 9
731 303.03261572581766 263.5555165755126 113.88791241572217 16.58515083126162 0.1224225520000175 7
732 302.08603282244405 264.96147945562086 113.41244846979858 16.856043758204514 0.12293219100001807 6
733 301.41935157173236 264.6321280781615 114.31220715635811 16.644458123622915 0.12140790699999116 6
734 302.7551488088215 264.4445841487446 114.08625442992756 16.600535542180705 0.12909586300000342 9
735 300.12353743201254 263.10255193450274 112.43771996601555 16.848684794073286 0.12530577499998685 6
736 302.9512890814436 265.9942369650824 113.16844153387491 16.751209454592026 0.12393770599999243 6
737 303.6787794678318 266.1590251937631 113.88541279392707 16.68479441293321 0.1221591329999967 6
738 302.68833634334385 263.0925458254639 112.99004889933884 16.718835559450294 0.12264372600000684 11
739 301.15019873598396 265.5773763503464 114.56658895946205 16.74952660380732 0.12279634999998734 7
740 301.8005559848531 265.9171142764071 113.27094960836597 16.866552350332558 0.12192405700000108 9
741 302.4774426928003 262.78854911005124 114.28080286619209 16.578856047526056 0.1218446350000022 8
742 304.1936123109457 266.1486445332565 112.88632347753303 16.886582042419136 0.12255700800000113 7
743 302.97438624307097 265.8889350951098 111.2675147976644 17.042367469020235 0.12807437800000798 13
744 302.33677322372654 263.4269084789801 113.54575717919468 16.748712649938454 0.1336729450000007 8
745 302.3074140178749 265.6112467879921 114.22123992098903 16.675724234571103 0.12176567500000601 6
746 302.04043520390206 263.5135012293265 113.43790906795662 16.716344196069873 0.12534621300000026 14
747 300.79006392627645 266.5652270614215 112.77621977420733 16.960830114388596 0.13225903299999686 6
748 303.21713135420754 264.6129925880325 112.95044348757578 16.826726149512435 0.12888263499999653 10
749 299.91385403370265 264.2338132102532 113.62407559432837 16.743145148956934 0.12304983000001357 19
750 302.50073528429743 264.738040326245 113.49591453617451 16.73851932294654 0.12193131499998344 6
751 302.7064827849972 264.28704800777564 113.7612157822379 16.755652721709144 0.12298839400000361 13
752 303.19221145249924 264.70156904159063 112.99612828371566 16.74626826946387 0.12431396799999561 14
753 302.45046414938594 265.0310186448936 112.33862409067054 16.879524533374973 0.129992800000025 7
754 301.56023161889505 262.2729101886235 112.41460115598316 16.839335142734868 0.12748136399997634 38
755 301.4086762986904 265.3730840359581 114.19151014430852 16.6382712133753 0.12240211200000317 10
756 301.78996452624267 265.1594913327979 113.1876682222836 16.879323898363722 0.13055872000001045 14
757 302.08048579875583 263.42096819357454 113.53279865866573 16.6128980506783 0.12751301399998738 22
758 301.0781630573377 263.84854812532404 113.62325509160918 16.715133928729312 0.12305556499998715 11
759 301.4842491618397 263.84686213516346 112.63209446945764 16.922751399333894 0.12481170199998814 8
760 303.1638873302469 266.82534823966876 114.18892854266113 16.713236520676546 0.12289483399999312 13
761 303.01248629159755 266.5340362119511 113.9223610087179 16.709502158619287 0.13086015000001794 26
762 301.7137977138154 263.4573158421427 113.41474053286174 16.74572511006652 0.13320811399998433 7
763 302.0887032213916 263.81643824667674 113.21450929448184 16.793820326510033 0.12400370000000294 6
764 300.28465713302563 264.2496369791792 113.05519348467898 16.694503931382535 0.12180607100000884 6
765 300.77560934642446 263.06834640400007 112.38530597050597 16.908772689631764 0.1242814069999838 12
766 302.55739378980365 264.7635035239024 112.49252460075805 16.820967053890744 0.12187713700001268 8
767 304.4235136777587 262.9917852802102 113.65688408868148 16.69301891484708 0.12279659799997944 12
768 301.28881171553985 265.6563313277002 112.17337414465605 16.944065287642108 0.12215777299999786 9
769 302.12992027748396 264.0786074988779 113.39772018990547 16.67296535759134 0.12300524900001619 9
770 304.3357012044033 263.5684897147975 112.85265297282905 16.68594626790186 0.12330894099997636 8
771 302.4699439554482 263.8293624812543 114.84463283533188 16.605039466803785 0.12131607599999938 5
772 300.98474236373386 265.2701700126285 114.03107003173933 16.75802413335877 0.1268961190000084 12
773 303.4491471473257 264.7530849021977 114.07822744882915 16.646382831617903 0.12782700900001487 8
774 303.3010628094056 265.418467464266 115.73220294842683 16.486695091265105 0.12353424400001245 14
775 301.3499471719525 265.01229887509857 113.71654174449148 16.72222684734485 0.13002617900002633 11
776 302.39240826477146 264.5423785067105 113.61308449321862 16.650353036094923 0.12171656000001008 8
777 301.8142236823113 265.15290721792474 112.19657122913557 16.918060454049485 0.12540784200001553 9
778 302.79120845233246 266.35158028717314 113.30598398919896 16.816785525388415 0.1296377919999827 19
779 302.28788249648994 265.8615950060479 112.93875742956304 16.749632213321217 0.12200031399999034 8
780 301.9323941937496 264.6747276401046 114.0302015240248 16.68987539293598 0.1218658949999849 7
781 302.4711646388197 264.38391129667804 113.00689017101419 16.758631335799425 0.12267573100001528 10
782 302.4083783672911 264.7611970001786 114.43614075941979 16.67972005017284 0.12161421700000119 8
783 301.47039366115223 265.1546228128877 112.97170067478979 16.87060325934327 0.12153979300001083 10
784 302.4417742744905 263.9001367903621 114.10578494550296 16.709978707352054 0.12159190899998862 10
785 303.21231662106396 262.9748178842063 113.90016584983479 16.692434344224427 0.12219286399999874 13
786 303.4559626224569 264.0053728387356 113.3495176598675 16.65970716671245 0.1218130839999958 6
787 301.34223994180456 266.8639797939458 112.26831320441676 16.96471849885277 0.1235587980000048 12
788 302.0270206999606 265.67080305628764 113.19050993044948 16.763674297783393 0.12285539900000231 11
789 302.39359336603064 266.1120943769219 113.07810675639165 16.798204959566277 0.12190888699998936 8
790 301.4616549086314 264.93341565968575 112.40908211598719 16.83831327287642 0.1246418239999798 20
791 301.3906757180928 262.4289672459179 114.92311256500692 16.483745269070504 0.13007811199997832 10
792 301.78657621635784 265.50001797469264 113.50479555155968 16.86231042130423 0.13142665000000875 28
793 302.6648924278312 263.89177143464775 111.89291823205234 16.95564455659857 0.12383326700000907 14
794 300.9000886093263 265.77982632933674 113.21798225070671 16.809717720683917 0.12987753799998814 8
795 301.64291165242935 265.59355723782323 113.67305493821146 16.756526121083894 0.14336797500001808 9
796 303.1049973433181 264.6042217421958 112.99501869508455 16.869056830885434 0.1223008249999964 16
797 304.12313290195556 266.64248118947035 112.4171330298424 16.82679962361888 0.12894156799998768 11
798 300.77708292862366 265.039170479806 113.50886699378452 16.706664595872585 0.12356161799999654 18
799 301.6889341587838 265.77451137918223 112.64618572084173 16.897628683678988 0.12381323400001065 9
800 302.4101677931511 265.23798898949144 114.15545992710376 16.703337267958055 0.12225176999999121 7
801 302.6684914739328 264.5727055169639 113.60784854607893 16.670940325281062 0.12409470599999395 15
802 299.43112347852775 263.1940232652564 113.13044679017241 16.76139179022892 0.12313617300000601 10
803 301.768945437407 265.9530365911652 112.37737357302336 16.81459238231622 0.12893978899998615 29
804 302.16375836918945 265.1742243601425 112.74488922516207 16.781486673102417 0.12130261100000439 5
805 303.3593101217205 264.61791678974384 113.27892189283406 16.6643933631825 0.13067926099998317 14
806 302.31206073822415 263.8433781172014 112.79549168735257 16.834574142689736 0.12420529100000977 7
807 302.6292537170064 264.30741564253066 112.98799099485508 16.796437651375147 0.12545469299999468 6
808 299.6329843566757 264.66362230618944 113.73596382007926 16.805845713382 0.1607089020000103 6
809 303.01953570403964 264.9676422202727 114.8141680343426 16.558964795442574 0.13086292900001695 9
810 301.98516308988076 264.9355831144955 112.78202067220788 16.717040146857087 0.12757019899999023 6
811 303.85300054366184 263.72516174038657 113.67864027776785 16.763254501666115 0.12458549600000879 6
812 301.8330725205246 263.8381056977584 111.3485629733711 16.917791000561422 0.12963811500000588 6
813 302.91582217342994 263.7536088136451 115.6716544506336 16.404161935350853 0.1281496390000143 11
814 304.0935509740554 264.76164429661446 113.8067366465272 16.645398448401334 0.12534557300000415 13
815 300.6034854514749 268.2375527365456 113.84423622614202 16.878472108386593 0.12838091799997642 9
816 301.17583184752215 262.47525472948445 113.15517336465781 16.714910041258737 0.12566157300000214 6
817 302.10838168398675 266.4039129345459 113.31854577360265 16.760189784510025 0.1710566700000129 21
818 301.9312512702474 265.51325015176644 114.46269798613599 16.54626115955237 0.12569040700000755 8
819 301.15852460897503 264.0648048534721 113.29366355190193 16.85720735137883 0.17042067699998142 9
820 302.72293800255403 264.69577502449266 111.57847168296124 16.904193125993203 0.12621005699998022 9
821 301.2639347345103 266.7283285581053 113.11202681872754 16.79274059904427 0.1309353700000031 12
822 300.3345313371443 264.480069070601 112.71878505385158 16.89120523678563 0.13197759700000233 12
823 300.8327706396057 264.50261432063616 114.48514025445883 16.640024292574488 0.13102402300000904 12
824 301.5476317568412 265.2202948305952 114.11430821304819 16.658798353949248 0.13374554399999283 11
825 304.2381437994257 264.05589235487327 112.59198843815763 16.80141459708778 0.12265235999998936 8
826 304.53158805689606 264.6843893128726 113.89420617316355 16.711698292782366 0.12481430300002216 13
827 303.92379298727866 266.1331242562808 113.33314415109211 16.76638651367369 0.12388224000000037 7
828 302.97873100499805 264.0587415298338 111.68819914404445 16.93423673737607 0.12654431200002136 11
829 301.52553597503487 263.1614420739677 113.50220377643433 16.737093391529758 0.1566974100000209 23
830 303.7943329546324 266.3646456303026 113.39933459644989 16.612619927963685 0.1214260950000039 7
831 300.89275561319903 264.3166865825056 113.18132150591758 16.81600190616849 0.12319904199998177 9
832 299.7713404153744 263.0892385963438 112.62904320738835 16.794705964304317 0.12320670100001507 7
833 300.5181343059036 264.95851067220883 111.38870600158086 16.92823058720748 0.12684565199998588 13
834 303.722985027129 263.46278249159377 113.88420572863865 16.576579714074427 0.12998343699999282 18
835 301.5343568189205 265.32869656829035 113.7209614203074 16.724635100133572 0.1229409870000211 6
836 303.0560644948823 266.08822887209465 114.13821759001272 16.64077988288575 0.12740371300000675 12
837 300.6192124237162 264.627753196514 114.19421663720682 16.65577350504436 0.12372476799998822 10
838 299.8150243203667 263.5942255287908 112.20614104265327 16.816971144796902 0.12486854000002268 23
839 302.46327133342925 265.027937935585 113.13629145594825 16.807751959672636 0.1265241739999965 11
840 303.3630991596599 264.6175398638305 113.00404004512893 16.827201594636733 0.12314797899998098 6
841 302.7140280197297 264.9716184717944 113.22186632733086 16.62902362587658 0.12102603799999656 6
842 303.32852257827886 266.02280674931075 113.14094756849418 16.6725150410566 0.12403254499997729 12
843 301.8831344314621 264.46336686499 113.118197486794 16.703763101727315 0.13096501399999738 9
844 303.21524216002246 264.4480564551885 113.12627380793359 16.839287933972084 0.1260415159999866 13
845 302.1209999582201 264.50700197752167 112.60345801552818 16.890581973257458 0.12249955300001147 7
846 301.27370114454146 264.84051315266527 113.60329238281973 16.62176485617509 0.12350939399999561 17
847 300.9815960765483 265.9300844245564 113.63015130490297 16.725963210243865 0.12255315699999869 12
848 301.967879847462 263.4534538699303 114.01800969121108 16.68478311293211 0.12261004800001274 6
849 301.80289328585917 264.4619183699066 113.92521237587395 16.62761001321337 0.13001194099999225 15
850 303.18171968533863 264.05637985853923 113.70501546685342 16.70276076181815 0.1290339419999782 17
851 300.9349614085815 264.4054820875933 113.90322751803033 16.781321129592786 0.1255859719999819 8
852 301.40030350028485 265.0818206596735 114.0184806752844 16.633634037707637 0.1236959949999914 11
853 303.85195128842213 266.439148029278 113.68053083723441 16.740344571947958 0.13338966300000266 12
854 299.81784823860164 265.00042971844977 112.91907647417167 16.88406363676161 0.12372729599999843 12
855 304.83880137613113 263.3090926436382 114.29285594181972 16.569140538105497 0.12971356500000297 5
856 301.6843139366252 263.28305531009573 111.94753138561498 16.8633765191133 0.13137998799999195 16
857 299.0635521142181 264.45536552879344 114.17262486416143 16.79697518089591 0.12244265399999676 7
858 301.8840633231469 263.2054815508826 113.3975714091999 16.7245289930555 0.1545011150000164 7
859 303.88366741182296 265.1879403581937 112.89651436416509 16.756905363265748 0.12408128099997384 8
860 302.47586746970757 264.26343989602896 113.79580949390501 16.64353079306332 0.1243707259999951 15
861 302.7403617983073 264.26890375412523 113.80215908550535 16.483518141811267 0.12277740900000822 7
862 302.78657324790834 264.08848732052166 114.49335284863314 16.46514033458365 0.12479256500000702 14
863 301.8221663863182 265.66048139412055 113.87103879410304 16.686674025169545 0.12334118200001853 10
864 301.582743699768 266.2268728830433 113.80032231649903 16.722724086905064 0.12201732200000492 6
865 302.8706586301429 266.2431215683664 112.69751954145818 16.846250864281632 0.12241065700001741 8
866 303.3196348471686 263.48832863243587 114.37577743843279 16.61557833171202 0.12115395499998272 7
867 303.4619981118199 265.63730294738093 114.89603816498342 16.485326478221058 0.1271410570000171 18
868 303.4412056934224 264.3501395349818 114.82624907286962 16.516290435694234 0.1330992540000011 5
869 304.2205414418043 263.4303000941796 113.22874164675692 16.703839629268547 0.12830469499999708 7
870 300.87068858499055 265.33811483090136 113.75398686337694 16.73598240345079 0.12740897899999482 7
871 300.96693749906876 265.35009792170104 114.08278815211625 16.68069034341948 0.1223853550000058 8
872 303.69545913954425 264.5319003790117 113.1644225962368 16.7983099834364 0.128058961999983 6
873 303.1797331951905 264.39984293411106 114.75172490438351 16.47072298259808 0.12736451399999282 31
874 301.9165028757026 266.27267718778535 113.06528206364786 16.885990515690544 0.12674099999998134 33
875 302.2408682434169 266.7494757483473 112.9068652656102 16.821275287300075 0.12438891600001512 9
876 302.4184274969392 261.62149452627716 113.94090771512688 16.57792271864843 0.1252278620000027 10
877 302.9783845303967 266.86929786403783 114.46619411826843 16.651690016342204 0.12204377500000874 12
878 301.82361120143673 265.53470167192336 112.0611269778066 16.973353910912707 0.12340691600002174 6
879 301.58440456320534 263.2053626871272 114.1852581831511 16.545304916353757 0.12185606599999232 8
880 303.1321114924235 267.0397357694275 114.97588914019938 16.540588905524345 0.12132684000002314 6
881 300.30926050033116 264.60220806315164 112.5689012388479 16.88835296187886 0.12240602999997918 7
882 303.1648615910127 265.5261601984971 112.4749342943098 16.838914839473464 0.12275408400000742 13
883 302.5348751807362 264.60051173688197 115.16299616247282 16.500268383721778 0.12264137700000788 7
884 301.1318026327049 262.74741090471525 112.85285922259852 16.798688897089054 0.1209977409999965 7
885 303.9060619965551 262.14574075829063 112.919457705402 16.77114328436774 0.12261337600000388 12
886 303.16165793380276 265.7047891121329 114.54923257782461 16.633402269992228 0.12627786300001276 9
887 302.1957567420473 262.8151833339427 112.08390226566519 16.855650370881094 0.12276358900001583 9
888 305.07359485095856 263.10534720471736 114.3562951118223 16.500930787946746 0.1229303380000033 13
889 302.940718374056 263.69833848397644 113.83322091794699 16.632687622967357 0.12248739200001069 9
890 302.0709038993464 264.7538955141406 113.20790936528022 16.759100101426615 0.12144216199999391 6
891 302.33202757245454 262.8343427929861 113.45372734615941 16.78436374441294 0.12352742999999577 12
892 303.66012687815487 267.29229435502174 113.52941528770492 16.785136336366676 0.1214900789999831 7
893 302.0032423064244 265.8759035758022 113.84989072332941 16.732437162897575 0.12218688100000463 9
894 300.3382619223217 264.1036757071472 114.0336190046146 16.650698144421362 0.1221815339999921 10
895 301.5529896338903 265.0500450729426 113.63240441408442 16.705546019425576 0.1306386730000213 14
896 301.065901892274 265.4752398297089 112.95615765493334 16.93098847284198 0.1284220100000084 8
897 302.0172067785819 266.2097448731485 113.75959317212669 16.728449424189016 0.12796698500000048 28
898 300.3555712448526 265.3128222357734 113.0684404281283 16.760066684069486 0.12259972500001481 8
899 301.272329679765 263.794865987031 113.94904433122483 16.705396274090454 0.13001825699998903 10
900 303.6535911176652 261.444996569006 113.68376046047021 16.7570249755787 0.12222751499999163 7
901 302.7163703623752 266.25537719846307 113.40949586079529 16.79102951597963 0.12162527200001705 10
902 302.53063777034396 266.70254490874436 112.59358713875503 16.76719800412505 0.12528348699999015 14
903 301.4539053701185 262.77677181194156 113.86374368638293 16.699461784229353 0.12915132799997764 8
904 301.5810588049552 264.6038629496826 114.72190072140269 16.546649473101464 0.12205237300000249 11
905 302.2281929065331 264.26558248813404 113.87027418083159 16.72314211107096 0.1223461900000018 6
906 302.4616694632512 264.37118950061307 115.40559762903246 16.441754903149317 0.12144426899999416 8
907 303.23695503454593 263.55598385668554 113.73006553559259 16.698642873156718 0.12196138999999562 6
908 302.7613312903744 266.5166235543416 113.05484910722924 16.80829677829533 0.1251174829999968 15
909 301.37017231441445 263.7604987339681 114.09435877685131 16.70077104974298 0.12235416299998292 11
910 302.33538934364935 264.9831343734085 114.84050342237282 16.544778142252458 0.12146083799999019 6
911 302.0509822002276 264.98011948256874 113.4444042746496 16.777084891760417 0.12121349299999906 5
912 301.6090734837673 265.96020024181223 112.93948764893567 16.815524197388484 0.1265776209999956 7
913 303.36098645077766 264.22587343559917 112.8859428567631 16.858615861868888 0.120820684999984 7
914 302.2269086651065 261.720987269074 114.60608590559188 16.623010589397023 0.12212708100000214 10
915 301.9428405356927 263.2120787396792 112.63754247437036 16.856465416157953 0.12562865999998962 21
916 299.99718868338505 265.4463551279747 113.52562309460556 16.715430561556143 0.12156630900000209 6
917 303.6876195490863 265.4056373706817 111.64156427078333 16.85891296438179 0.1267664040000227 32
918 302.853508990909 264.7343486219424 113.6449997937591 16.7162485735974 0.12374873400000297 8
919 302.2187352394273 264.2616949949259 113.7847996939986 16.70539958778552 0.1217426950000231 7
920 301.8888125828345 266.53928307778307 114.75322474907435 16.553538366406247 0.12200389700001324 7
921 301.4789120293762 264.70899131187616 112.6193390304712 16.8732693711556 0.12294942899998773 9
922 300.940625663351 263.7006813511957 114.12372424542733 16.63826728367713 0.12306794200000581 6
923 302.1445228473531 264.1395049279638 113.6204332131056 16.69231303050045 0.12241810399999054 9
924 303.1414504502703 262.98337521692304 114.55236683137049 16.533781234789508 0.12564339800002244 18
925 301.1595334306282 263.4661293626245 112.31060187232588 16.86158019854044 0.12258273000000486 17
926 300.7111916047194 263.7278198937906 114.60626529998021 16.556474183861727 0.12306542499999296 15
927 299.7897255867985 265.34765314580005 114.31449564917266 16.67287169366355 0.12366093599999317 7
928 303.0532577496931 265.81528123249996 114.84726213101314 16.57685708000114 0.12171904400000244 7
929 300.40074350873783 264.8327529340441 113.42332609762174 16.774086523347854 0.12310297099998024 8
930 302.2019603179787 264.2784377521859 112.89666575534942 16.765265986006195 0.13591096700000094 7
931 300.572209031795 265.7192939917039 112.63267990984907 16.907724103597296 0.1269139879999841 7
932 303.66606981658003 266.15515958343593 113.50087206661725 16.723941855928487 0.12349687300002188 18
933 301.39136113351105 264.3073209874738 113.93060175995811 16.723336193968215 0.12233766599999285 9
934 302.64591417500344 264.5796957536611 113.64167940836955 16.67785702202129 0.1236511529999973 11
935 301.690973092982 265.9776439774164 112.58407817237664 16.858857109293158 0.12295535399999835 8
936 302.9988568244498 266.00225506362074 112.86134207973615 16.957272503724074 0.12184887500001196 8
937 302.96881637980476 265.73682449925644 112.31618344857554 16.944360870852787 0.1211094700000217 9
938 302.67467361077337 264.62780410652056 113.28178912172586 16.718072341246017 0.1218916830000012 8
939 303.88521350400515 266.2148894669968 112.85709627287746 16.728663203933966 0.1300682050000148 17
940 303.2634938141181 264.1533321248746 112.25230292775423 16.924557827601983 0.122063656000023 8
941 302.52065718232694 263.94831410803477 112.88880072139087 16.69943615951691 0.12833651500000087 7
942 302.70391953149294 264.4021715561229 113.26774222133659 16.72743179738329 0.1282479060000128 9
943 302.43569408672874 264.45056708005194 113.09653281312661 16.753381890062837 0.12307977100002176 8
944 302.418776070587 265.0660214954081 112.1633367636917 16.93943347871717 0.12395282500000349 8
945 301.6988918530137 265.8871772465689 112.09842369255243 16.853386256422926 0.12213195499998619 8
946 301.85474058205835 264.6415552563072 113.79359862578066 16.734434857186937 0.12384876799998779 8
947 306.2042014492579 265.0803536248181 110.53335216019485 17.088275506256192 0.1282700590000161 13
948 304.85471185670883 267.33662826397534 113.40600633593596 16.699644490785847 0.12365976399999568 10
949 303.03030922114095 264.228683515727 114.23081760873754 16.5712760939548 0.12219450699998902 8
950 303.42572979684024 263.91544716997106 112.84965404798551 16.74257723988207 0.12155840299999454 10
951 302.6036080290088 264.36149963006324 113.99593521597393 16.63906413343769 0.13008382000001006 34
952 301.9412655483079 264.64885846934607 113.81467679435298 16.709064784466467 0.12120442599999137 7
953 301.42493031102765 264.0613402740917 115.10357207068046 16.56004751188574 0.12438074700000357 12
954 300.17353620574255 264.37728928576166 112.55965809224256 16.828733106278435 0.12316007799998374 17
955 302.56886202327064 264.0647885158949 112.83224365338212 16.860086229939807 0.1340750540000215 37
956 299.8760050515557 266.58329811647195 113.98034480910765 16.751225992054128 0.12169574600000033 11
957 304.5798525214185 263.67007385518775 114.50713405921897 16.57603446200237 0.12411083599999984 13
958 304.1498749430325 263.9577137196736 113.31410804993543 16.77518935673748 0.12271537800000942 12
959 302.4474638316015 263.2016677654855 112.63021272753818 16.818880576560797 0.1219887510000035 9
960 302.1744262774788 265.4764476514941 114.1365512626692 16.62307296463693 0.12103483399999959 6
961 300.2423518605437 264.1428050034457 114.69800461475624 16.51752693239409 0.12228673100000265 7
962 302.73274889264616 263.95125597264456 113.82124336227349 16.7114273729938 0.1232636689999822 11
963 300.9219219480258 266.1587920641892 111.17318448879502 17.02610550941133 0.13004423500001394 9
964 299.4000750373378 265.31861508323647 113.59897173034771 16.84024294903921 0.12319032199999924 13
965 305.692866184098 263.89798933380666 112.83148890502851 16.748148180635425 0.1285303239999962 7
966 301.7549203114423 265.3660507761398 112.99413305876794 16.89485964612316 0.1255323320000059 5
967 301.13622049246806 265.4251258339315 112.2879210259412 16.970550083159473 0.1211013489999857 7
968 301.9337376286209 265.8904216964355 112.37063594167617 16.894493534275433 0.12203799400001003 9
969 300.463354438885 264.03736549356466 113.8927425229215 16.613048426688394 0.12289195299999278 7
970 300.49445917015436 264.38064828659014 112.29157763375596 16.95163839161954 0.1218974949999847 7
971 302.3402497389462 263.77260790693396 113.81453264126769 16.674486795678252 0.1298730229999876 14
972 302.98489925171117 265.3947004752427 114.46555552744067 16.545861991826495 0.12587207599997896 17
973 302.1784470404304 264.3433046367955 112.6262027341778 16.788227877262425 0.12307272500001432 12
974 301.8169954198968 263.82659818079827 113.4196119383359 16.648692145998034 0.13188195300000416 11
975 303.2163297518288 263.9393541028736 113.30959147603262 16.81331309706831 0.12356250800002044 12
976 300.82848842854736 266.36001999169656 112.5108856427902 16.85980594368626 0.121993534000012 14
977 302.61283406640314 264.8983766051932 113.73635951649254 16.67365996118703 0.12724989899999173 9
978 301.8968739616011 264.3032856437202 113.32008819959934 16.789030989617945 0.12639045200000965 13
979 302.3804332239761 265.9114630467541 112.97979706559656 16.805723509967972 0.13154479400000696 15
980 304.59041516838596 263.66503553002946 114.11107298447911 16.592827317430356 0.12504476700001987 8
981 300.2619294645944 264.81549931564814 112.99494033137448 16.816640321835806 0.12899521599999275 11
982 301.6607080804679 265.7781784718813 112.97903858722167 16.840143105306637 0.12142735099999413 9
983 302.0736495538101 264.79153993025506 113.81085047251511 16.642202165257533 0.12280583399999045 11
984 303.5953242448608 265.06308624647323 113.40347407349567 16.744746482937757 0.12072791900001789 7
985 301.74320839304573 263.9084454722981 113.42498019972578 16.85027268265732 0.12248676999999475 7
986 302.7124204362576 263.05321255094987 113.49978578291902 16.654394342361982 0.13528600600000118 24
987 303.0182842219007 263.9169278759344 114.38945906110258 16.478940375041145 0.12447692599999982 13
988 303.3919334611346 266.48795490376193 114.01723416131425 16.70457074652204 0.12902951499998494 12
989 301.7990260043395 265.54193196289026 114.25557521628112 16.7757307075707 0.1248116970000126 14
990 303.95847668650094 264.11922437201474 114.07307160362915 16.623789164604307 0.1292893339999921 6
991 302.59216970497494 263.74277352655395 112.10227284764741 16.891515592711045 0.13104062899998326 20
992 300.75509764665316 263.1497465098918 113.49746744032254 16.7139060747999 0.12594209000002365 14
993 303.34107134055256 263.3919494331618 113.71686058703975 16.745381478562347 0.1261884689999988 14
994 301.42523548724387 264.40270625495265 113.0034208456518 16.784419458239643 0.12189722200000119 8
995 302.9548013122029 266.707140349752 112.51989634535786 16.96114233560195 0.12224809800000003 13
996 303.6465427334283 265.4709377109871 113.6132515755465 16.80334249421328 0.12144623699998647 7
997 303.2932026346724 265.35299111642524 113.78404520680618 16.71192116382479 0.12867287399998872 15
998 302.661425019989 263.0587014021448 112.26429536442834 16.962503954009893 0.12524608199998966 8
999 304.4468571874216 267.289985247232 112.58302792063245 16.855522573378536 0.1253803209999944 7

